Probability Density Estimation Based Imitation Learning

Imitation Learning (IL) is an effective learning paradigm exploiting the interactions between agents and environments. It does not require explicit reward signals and instead tries to recover desired policies using expert demonstrations. In general, IL methods can be categorized into Behavioral Cloning (BC) and Inverse Reinforcement Learning (IRL). In this work, a novel reward function based on probability density estimation is proposed for IRL, which can significantly reduce the complexity of existing IRL methods. Furthermore, we prove that the theoretically optimal policy derived from our reward function is identical to the expert policy as long as it is deterministic. Consequently, an IRL problem can be gracefully transformed into a probability density estimation problem. Based on the proposed reward function, we present a "watch-try-learn" style framework named Probability Density Estimation based Imitation Learning (PDEIL), which can work in both discrete and continuous action spaces. Finally, comprehensive experiments in the Gym environment show that PDEIL is much more efficient than existing algorithms in recovering rewards close to the ground truth.

==> CartPole.csv <==
learn_steps,line_1,line_2,line_3,line_expert
0.0,17.9,17.9,17.9,500.0
10.0,29.8,29.8,29.8,500.0
20.0,45.1,38.3,40.3,500.0
30.0,83.0,77.6,67.4,500.0
40.0,98.0,118.4,109.5,500.0
50.0,134.9,141.6,142.4,500.0
60.0,147.6,213.3,214.0,500.0
70.0,254.7,230.4,254.1,500.0
80.0,330.0,217.4,187.4,500.0
90.0,402.8,231.6,249.5,500.0
100.0,434.8,269.2,355.8,500.0
110.0,490.0,233.7,289.3,500.0
120.0,500.0,222.8,282.3,500.0
130.0,500.0,250.7,399.7,500.0
140.0,500.0,332.3,489.9,500.0
150.0,500.0,321.9,430.5,500.0
160.0,494.5,405.5,500.0,500.0
170.0,500.0,500.0,500.0,500.0
180.0,472.6,500.0,500.0,500.0
190.0,500.0,500.0,500.0,500.0
200.0,500.0,500.0,500.0,500.0
210.0,500.0,500.0,500.0,500.0
220.0,500.0,500.0,500.0,500.0
230.0,458.6,500.0,500.0,500.0
240.0,500.0,500.0,500.0,500.0
250.0,469.5,500.0,500.0,500.0
260.0,500.0,500.0,500.0,500.0
270.0,500.0,500.0,500.0,500.0
280.0,500.0,500.0,500.0,500.0
290.0,500.0,500.0,500.0,500.0
300.0,500.0,500.0,500.0,500.0
310.0,500.0,500.0,500.0,500.0
320.0,500.0,500.0,500.0,500.0
330.0,500.0,500.0,500.0,500.0
340.0,500.0,500.0,500.0,500.0
350.0,500.0,500.0,500.0,500.0
360.0,500.0,500.0,500.0,500.0
370.0,500.0,500.0,500.0,500.0
380.0,500.0,500.0,500.0,500.0
390.0,500.0,500.0,500.0,500.0
400.0,500.0,500.0,500.0,500.0
410.0,500.0,500.0,500.0,500.0
420.0,500.0,500.0,500.0,500.0
430.0,500.0,500.0,500.0,500.0
440.0,500.0,500.0,500.0,500.0
450.0,500.0,500.0,500.0,500.0
460.0,500.0,500.0,500.0,500.0
470.0,500.0,500.0,500.0,500.0
480.0,500.0,500.0,500.0,500.0
490.0,500.0,500.0,500.0,500.0
500.0,500.0,500.0,500.0,500.0
510.0,500.0,500.0,500.0,500.0
520.0,500.0,500.0,500.0,500.0
530.0,500.0,500.0,500.0,500.0
540.0,500.0,500.0,500.0,500.0
550.0,500.0,500.0,500.0,500.0
560.0,500.0,500.0,500.0,500.0
570.0,500.0,500.0,500.0,500.0
580.0,500.0,500.0,500.0,500.0
590.0,500.0,500.0,500.0,500.0
600.0,500.0,500.0,500.0,500.0
610.0,500.0,500.0,500.0,500.0
620.0,500.0,500.0,500.0,500.0
630.0,500.0,500.0,500.0,500.0
640.0,500.0,500.0,500.0,500.0
650.0,500.0,500.0,500.0,500.0
660.0,500.0,500.0,500.0,500.0
670.0,500.0,500.0,500.0,500.0
680.0,500.0,500.0,500.0,500.0
690.0,500.0,500.0,500.0,500.0
700.0,500.0,500.0,500.0,500.0
710.0,500.0,500.0,500.0,500.0
720.0,500.0,500.0,500.0,500.0
730.0,500.0,500.0,500.0,500.0
740.0,500.0,500.0,500.0,500.0
750.0,500.0,500.0,500.0,500.0
760.0,500.0,500.0,500.0,500.0
770.0,500.0,500.0,500.0,500.0
780.0,500.0,500.0,500.0,500.0
790.0,500.0,500.0,500.0,500.0
800.0,500.0,500.0,500.0,500.0
810.0,500.0,500.0,500.0,500.0
820.0,500.0,500.0,500.0,500.0
830.0,500.0,500.0,500.0,500.0
840.0,500.0,500.0,500.0,500.0
850.0,500.0,500.0,500.0,500.0
860.0,500.0,500.0,500.0,500.0
870.0,500.0,500.0,500.0,500.0
880.0,500.0,500.0,500.0,500.0
890.0,500.0,500.0,500.0,500.0
900.0,500.0,500.0,500.0,500.0
910.0,500.0,500.0,500.0,500.0
920.0,500.0,500.0,500.0,500.0
930.0,500.0,500.0,500.0,500.0
940.0,500.0,500.0,500.0,500.0
950.0,500.0,500.0,500.0,500.0
960.0,500.0,500.0,500.0,500.0
970.0,500.0,500.0,500.0,500.0
980.0,500.0,500.0,500.0,500.0
990.0,500.0,500.0,500.0,500.0
1000.0,500.0,500.0,500.0,500.0


==> CartPole_multalpha.csv <==
reward_0,learn_steps,reward_1,reward_2,reward_5,reward_8
17.9,0,17.9,17.9,17.9,17.9
27.9,10,24.7,37.1,29.8,32.6
35.1,20,27.7,43.7,41.2333333333333,28.9
85.9,30,30.8,64.9,76,61.5
71,40,23.6,86.5,108.633333333333,84.3
158.4,50,25.2,161,139.633333333333,108.6
232.6,60,24.7,270.1,191.633333333333,148.8
392.4,70,23.6,357.3,246.4,140.3
495.6,80,26.7,445.9,244.933333333333,205.2
500,90,33.9,415,294.633333333333,226.3
500,100,32.2,476.3,353.266666666667,229.2
500,110,55.2,479.4,337.666666666667,249.9
500,120,42.5,500,335.033333333333,274.8
500,130,37.4,500,383.466666666667,219.6
500,140,36.6,488.1,440.733333333333,225.4
500,150,40.6,500,417.466666666667,344.3
500,160,34.3,493,466.666666666667,333.2
500,170,44.7,500,500,392.9
500,180,54.4,500,490.866666666667,298.3
500,190,35.4,500,500,303.8
500,200,44.2,500,500,342.8
500,210,37.5,500,500,219.1
500,220,35.2,500,500,257.1
500,230,38.9,500,486.2,176.6
500,240,45,500,500,188.5
500,250,42,500,489.833333333333,248.5
500,260,38,500,500,258.4
500,270,41.2,500,500,332.8
500,280,33.3,491.4,500,206.6
500,290,66.4,500,500,214.8
500,300,58.4,500,500,282.2
500,310,59.3,500,500,170.9
500,320,48.8,500,500,261.8
500,330,41.7,500,500,212.4
500,340,44.2,500,500,220.7
500,350,37.4,500,500,191.8
500,360,57.8,500,500,212
500,370,50.4,500,500,227.1
500,380,45.5,500,500,278.6
500,390,49,500,500,168.6
500,400,70.4,500,500,213.4
500,410,75.8,500,500,248.6
500,420,60.8,500,500,238.6
500,430,63.1,500,500,260.4
500,440,56.7,500,500,216.5
500,450,59.9,500,500,221.1
500,460,56.1,500,500,211.1
500,470,49.8,500,500,263.5
500,480,44.3,500,500,284.6
500,490,59.2,500,500,394
500,500,53.2,500,500,435.3
500,510,76,500,500,363.6
500,520,63.6,500,500,390.5
500,530,86.9,500,500,383.8
500,540,39.6,500,500,433.9
500,550,60.9,500,500,398.7
500,560,55.2,500,500,425
500,570,71.6,500,500,454.5
500,580,64.2,500,500,500
500,590,74,500,500,500
500,600,80.5,500,500,500
500,610,74.7,500,500,500
500,620,59.4,500,500,487.1
500,630,77.6,500,500,500
500,640,68.4,500,500,500
500,650,90.4,500,500,500
500,660,70.7,500,500,500
500,670,57.2,500,500,500
500,680,69.3,500,500,500
500,690,50.3,500,500,500
500,700,75.3,500,500,500
499.6,710,70.3,500,500,500
485.7,720,68.3,500,500,500
500,730,96,500,500,480.6
500,740,52.1,500,500,500
500,750,106.5,500,500,500
500,760,85.2,500,500,500
500,770,81,500,500,485.2
500,780,103.2,500,500,500
500,790,90.5,500,500,500
486.7,800,74.4,500,500,500
475.4,810,54,500,500,500
500,820,57,500,500,500
500,830,73.5,500,500,500
500,840,75,500,500,500
500,850,54.1,500,500,500
500,860,97.9,500,500,500
500,870,101.4,500,500,500
500,880,77.6,500,500,500
500,890,99.9,500,500,500
500,900,84.2,500,500,500
500,910,107.3,500,500,500
500,920,67.4,500,500,500
500,930,87.9,500,500,500
500,940,87.8,500,500,500
500,950,109.1,500,500,500
500,960,74.3,500,500,500
500,970,88.9,500,500,500
500,980,92.2,500,500,500
500,990,109.8,500,500,500
500,1000,94.8,500,500,500


==> Pendulum.csv <==
learn_steps,line_1,line_2,line_3,line_expert
0,-1415.89960641593,-1415.89960641593,-1415.89960641593,-203.64
5000,-1282.68744036233,-1271.49804321131,-1293.96498957948,-203.64
10000,-1241.62213008635,-1246.25351793358,-1145.04844599457,-203.64
15000,-1445.59930682085,-1476.79293855845,-918.655955966674,-203.64
20000,-1415.17638211541,-1192.01133606604,-790.064329899973,-203.64
25000,-1340.46515730011,-804.589701295063,-207.769859170132,-203.64
30000,-1233.44028479616,-638.698152695632,-172.56991979288,-203.64
35000,-1239.10825283606,-262.512023429071,-181.381638147936,-203.64
40000,-1243.39579728153,-264.532384895452,-444.900538433739,-203.64
45000,-1226.21016465041,-249.467343884897,-239.149809187328,-203.64
50000,-1355.80927102296,-244.377182294139,-291.305965282182,-203.64
55000,-1473.16450256557,-243.998670963353,-252.943731993715,-203.64
60000,-1478.44258690761,-222.520362403364,-170.292428804398,-203.64
65000,-936.602979171169,-251.043947887775,-171.524781408865,-203.64
70000,-1409.16705551843,-284.848050427915,-272.203947745617,-203.64
75000,-174.773684287299,-248.150574350952,-494.285774407785,-203.64
80000,-186.710541626548,-250.585629123296,-232.328641372263,-203.64
85000,-298.87666125506,-250.551851069222,-176.78676603842,-203.64
90000,-167.937858161902,-247.178155546824,-173.384603256411,-203.64
95000,-179.984817077913,-227.319351961023,-179.681622417215,-203.64
100000,-224.215997561364,-223.355121113551,-383.468760151359,-203.64
105000,-172.942086705454,-221.659488466059,-671.546613044778,-203.64
110000,-179.348833128987,-224.995670908785,-735.826974122616,-203.64
115000,-175.800197321601,-250.081132905448,-221.146355084717,-203.64
120000,-199.143103997458,-232.227743377209,-161.991061823212,-203.64
125000,-175.648865740806,-229.66562943091,-176.655873303304,-203.64
130000,-174.180628494327,-254.148709247858,-195.510668089517,-203.64
135000,-173.589129705697,-226.316616870821,-315.059369115557,-203.64
140000,-174.726253474371,-232.434245249171,-271.982434912196,-203.64
145000,-173.559361618123,-229.458753646069,-170.358888516655,-203.64
150000,-171.698221599098,-222.708846377416,-212.79706760461,-203.64
155000,-262.609150050063,-360.998627203442,-533.859131972999,-203.64
160000,-174.969162969833,-238.07593370306,-440.748106639413,-203.64
165000,-178.379717081877,-222.051019382247,-250.504159808921,-203.64
170000,-175.397867762545,-238.862405154104,-240.165125306096,-203.64
175000,-197.353359160671,-225.162601598085,-212.755983998742,-203.64
180000,-173.730706781645,-232.85686339424,-186.932550638889,-203.64
185000,-173.705826396285,-230.602099962419,-213.789667348733,-203.64
190000,-174.692943237991,-234.321003167938,-164.995129393974,-203.64
195000,-175.464222688713,-226.487318446621,-485.483225080545,-203.64
200000,-177.032365091406,-252.11520347969,-257.615992904328,-203.64
205000,-173.756058954273,-246.448529840564,-176.556515181093,-203.64
210000,-173.237801059047,-227.652776974004,-164.91384335148,-203.64
215000,-174.567434916419,-229.906097484955,-166.047541790792,-203.64
220000,-174.121094077026,-238.625600553109,-171.999294548965,-203.64
225000,-161.42677445424,-237.4963114146,-205.654832175272,-203.64
230000,-163.618318786307,-235.982572683235,-229.192537504228,-203.64
235000,-161.348112789565,-228.360441307048,-179.717622479113,-203.64
240000,-167.160981144976,-223.222695498661,-377.767794229716,-203.64
245000,-162.534634976056,-231.642992218061,-275.716606690459,-203.64
250000,-173.64468654462,-222.459206252656,-237.074208367065,-203.64
255000,-199.542878065943,-249.045638532214,-164.417715710384,-203.64
260000,-179.906025945356,-226.341675468541,-207.733406178343,-203.64
265000,-173.968152702544,-223.11866855789,-165.973868115325,-203.64
270000,-172.671432617958,-220.212605103418,-168.512507317341,-203.64
275000,-172.498443311963,-230.339201335487,-203.416723727766,-203.64
280000,-211.098202541824,-249.030679479977,-193.328463996057,-203.64
285000,-192.664359250604,-228.605123119238,-178.578858424888,-203.64
290000,-198.145371081733,-213.755314166335,-175.19828300449,-203.64
295000,-193.877508422125,-222.359662152205,-164.869000590744,-203.64
300000,-196.758041659465,-225.501145462488,-301.963145493742,-203.64
305000,-169.97686146702,-230.636378257901,-266.19889304804,-203.64
310000,-194.881188410847,-257.285943068284,-543.200952178415,-203.64
315000,-174.941393353208,-236.728216136495,-180.887227915741,-203.64
320000,-174.379147697871,-227.848974404866,-166.188202982688,-203.64
325000,-172.070676383688,-231.390762266879,-613.992195204511,-203.64
330000,-174.902087814623,-232.19330706157,-502.987827299651,-203.64
335000,-174.18861036879,-394.825075549736,-169.270353457671,-203.64
340000,-173.631567339336,-229.285138166865,-295.255998955953,-203.64
345000,-173.714869139398,-238.656569062859,-200.153246558857,-203.64
350000,-172.569254922431,-223.451674531373,-165.386727040986,-203.64
355000,-172.667832925002,-228.917832820918,-165.944436252133,-203.64
360000,-173.04948468887,-235.184464547505,-250.836832509296,-203.64
365000,-173.01519393281,-221.247542115757,-292.17497710348,-203.64
370000,-175.075404329809,-308.011059064291,-178.647116898993,-203.64
375000,-176.275614437105,-186.209450601414,-181.749637102342,-203.64
380000,-174.365675734888,-168.018064129461,-177.846311344115,-203.64
385000,-174.390975067852,-171.278912966492,-165.311018593787,-203.64
390000,-173.760393957844,-169.792343111001,-167.011628453811,-203.64
395000,-174.245406976187,-185.178482522806,-689.52579579722,-203.64
400000,-173.956422466866,-166.505036359345,-628.33106213032,-203.64
405000,-220.155889873444,-171.597256102449,-225.58701857289,-203.64
410000,-172.520791908045,-354.998555345107,-485.669201631502,-203.64
415000,-175.965446875658,-165.630328865888,-186.519128617212,-203.64
420000,-175.607590398626,-166.254410001572,-164.91367376941,-203.64
425000,-176.422460074779,-169.830077033858,-152.200836236797,-203.64
430000,-176.376267311945,-163.719148960124,-156.032866613601,-203.64
435000,-176.160508515923,-174.766031275178,-315.291437215835,-203.64
440000,-195.703476035475,-168.720422421809,-152.119565783445,-203.64
445000,-196.527884553417,-163.277641760111,-150.711850998574,-203.64
450000,-174.892599194678,-174.515813045165,-166.044048614891,-203.64
455000,-175.235199547754,-181.181425342924,-204.479015122992,-203.64
460000,-197.823287222496,-175.736481216249,-168.145738791048,-203.64
465000,-173.462617011434,-163.133933716178,-150.462405001111,-203.64
470000,-171.096540117827,-177.522975612183,-155.878136784709,-203.64
475000,-198.475015814709,-164.572963045891,-180.941962696074,-203.64
480000,-170.689674518027,-183.679960420937,-187.940315423844,-203.64
485000,-171.977628224169,-166.872553855398,-218.239413827981,-203.64
490000,-173.25500461321,-165.788910654774,-163.388305009843,-203.64
495000,-173.837766243963,-165.332442399933,-167.753581084307,-203.64
500000,-173.008446994528,-162.059547060213,-332.579650961667,-203.64


==> Pendulum_multalpha.csv <==
reward_0,learn_steps,reward_1,reward_2,reward_5,reward_8
-1415.89960641593,0,-1415.89960641593,-1415.89960641593,-1415.89960641593,-1415.89960641593
-1175.66611574137,5000,-1772.9463065072,-1274.53522996364,-1282.71682438437,-1282.68525727101
-1336.57666669503,10000,-1380.56522330621,-1224.19406172792,-1210.97469800483,-1263.87836807782
-1462.49819355569,15000,-1374.31965044768,-1320.29647580432,-1280.34940044866,-1420.4995423037
-1389.63308411469,20000,-1419.13019726605,-1433.16749431576,-1132.41734936047,-1492.77239913929
-1288.87266561944,25000,-1234.05089713606,-1060.67083820976,-784.274905921768,-1194.36579067929
-1454.10424096503,30000,-1803.16934735687,-295.934153492021,-681.569452428224,-1369.78493382238
-1473.97156853703,35000,-1381.66917617578,-173.96392698926,-561.000638137689,-1447.07187074536
-1457.29582054058,40000,-1303.44614614995,-166.245397453068,-650.94290687024,-1110.27649835217
-1484.39583878105,45000,-1500.98496388184,-163.218299959526,-571.609105907545,-621.570101253292
-1465.07741915478,50000,-1315.40067631787,-164.561157917228,-630.497472866427,-318.414544043707
-1460.00124937231,55000,-1464.92987713929,-164.861991360077,-656.702301840879,-288.220976610716
-1454.89225204393,60000,-1157.20764466558,-306.02927694855,-623.751792705124,-230.694148802612
-1465.59238002795,65000,-1389.13400790098,-159.783873099052,-453.057236155936,-230.948505598701
-1463.10040086317,70000,-1292.26239751528,-159.765041474867,-655.406351230654,-228.129463693754
-1469.23010688146,75000,-1131.36375949855,-148.344903100924,-305.736677682012,-249.093976005137
-1467.92921006357,80000,-1359.6920086697,-147.115568939188,-223.208270707369,-222.391420065905
-1470.20949435944,85000,-1318.06834860268,-149.304907865738,-242.071759454234,-229.924932989829
-1450.4782139915,90000,-1457.59238081021,-163.12236627335,-196.166872321712,-227.573124417257
-1460.99614240482,95000,-1509.59212220738,-164.122970348803,-195.661930485384,-223.608089502246
-1476.78860749385,100000,-1453.08429453326,-150.952558553265,-277.013292942091,-219.864900903752
-1484.0958314484,105000,-1093.55113222875,-150.131581084039,-355.38272940543,-225.708839134027
-1496.13909163649,110000,-1149.0903306432,-165.759580907781,-380.057159386796,-251.323192033378
-1508.13148510156,115000,-1308.08243624169,-162.522574477668,-215.675895103922,-227.651997166384
-1508.03634781423,120000,-1649.23056973533,-148.655958578246,-197.78730306596,-225.828780277309
-1513.0625668912,125000,-1448.30922673858,-176.358609856811,-193.990122825007,-248.63312134631
-1505.20460483013,130000,-1276.33405865334,-173.870722696071,-207.946668610567,-252.070518905747
-1529.52134255307,135000,-1442.1537275723,-170.633572168632,-238.321705230692,-248.039600114948
-1511.91748506024,140000,-1423.97219914169,-173.52248063768,-226.380977878579,-247.954320670999
-1510.91758672944,145000,-1198.34375747324,-167.013162799663,-191.125667926949,-247.134604551418
-1518.32193861926,150000,-1174.76194505983,-172.897184068528,-202.401378527041,-246.953153643229
-1511.29032372575,155000,-1406.64283317524,-195.961399381673,-385.822303075501,-251.927631750526
-1518.91818702262,160000,-1422.52082081498,-191.269716770934,-284.597734437435,-252.624149546641
-1514.71677584695,165000,-1234.10029245131,-192.729477127217,-216.978298757682,-255.979704952226
-1509.9093288664,170000,-1442.13923163894,-194.599480492366,-218.141799407582,-254.572731765862
-1519.04014035736,175000,-1242.3168809121,-162.217699034179,-211.757314919166,-251.598115854086
-1528.89917775096,180000,-1574.71520009874,-174.703904306307,-197.840040271591,-251.070733888877
-1531.64643586153,185000,-1264.68830760074,-173.344207567767,-206.032531235812,-247.884711046422
-1528.17161819806,190000,-1231.60286029496,-163.404027516903,-191.336358599968,-245.905884994618
-1523.9915848168,195000,-1393.68498750473,-165.09158220131,-295.811588738626,-249.962784098134
-1533.24748421442,200000,-1262.29484838953,-176.810929695036,-228.921187158475,-249.633886168463
-1530.01650541048,205000,-1351.69298755806,-176.326130752661,-198.920367991977,-245.951319565811
-1537.37930460641,210000,-1401.00732701838,-175.086851708256,-188.601473794844,-246.695142866028
-1521.84746994964,215000,-1240.52141350638,-165.059550480267,-190.173691397389,-249.296319016097
-1541.41112662717,220000,-1537.53257754869,-163.947222877615,-194.915329726367,-248.600014849149
-1530.54536515039,225000,-1392.40684700769,-163.153669124488,-201.525972681371,-250.059243231747
-1530.14731507156,230000,-1440.5491214972,-175.138910804805,-209.597809657923,-251.720713783518
-1535.94023714533,235000,-1203.37497732455,-174.00979509879,-189.808725525242,-251.075445163176
-1544.57653459974,240000,-1233.3193215084,-160.338056912562,-256.050490291118,-248.9818099334
-1543.11061493455,245000,-1305.02213216763,-171.569851641097,-223.298077961525,-249.719239002359
-1544.47430781938,250000,-1285.89904532634,-161.071299873344,-211.05936705478,-247.676475748595
-1532.21397999801,255000,-1337.44872011311,-237.85305369567,-204.335410769514,-247.924914802854
-1526.0864273593,260000,-1262.68578602775,-230.078449261522,-204.660369197413,-254.980896847177
-1525.65761177455,265000,-1503.95521540227,-175.670271450514,-187.686896458586,-251.140494277593
-1531.67556381166,270000,-1661.6246619225,-173.899902673529,-187.132181679572,-247.556732346127
-1540.69983074441,275000,-1307.62138257805,-174.527808675282,-202.084789458405,-278.406042549412
-1533.91834775568,280000,-1378.0023019714,-210.344383556064,-217.819115339286,-256.293114413052
-1553.70387736346,285000,-1331.94617307083,-174.474435767067,-199.949446931577,-254.535306715767
-1546.13788799851,290000,-1435.18334567234,-172.826158431625,-195.699656084186,-253.31870249868
-1536.40709087801,295000,-1293.87782282793,-170.809336898525,-193.702057055025,-253.021934084398
-1536.64246208179,300000,-1483.82603432926,-174.804103414245,-241.407444205232,-256.64228897224
-1543.03388869333,305000,-1181.29745610065,-172.883586775279,-222.27071092432,-230.373721008001
-1547.60362766265,310000,-1029.51576323454,-176.321086651361,-331.789361219182,-252.814861837784
-1548.2325633922,315000,-1246.17451874131,-178.230613453582,-197.518945801815,-233.061965402559
-1537.58100048764,320000,-1448.00734377367,-175.626402527342,-189.472108361808,-243.853784486688
-1535.43264016189,325000,-947.767752357455,-175.542836389485,-339.151211285026,-261.472193254748
-1538.31092066679,330000,-1268.7878053969,-173.157671754724,-303.361074058615,-242.720786403929
-1540.38447015387,335000,-1238.34837906393,-199.049603682335,-246.094679792066,-247.906708551363
-1537.94979576898,340000,-1310.10930362734,-174.910123975449,-232.724234820718,-215.242726153658
-1536.81284716127,345000,-1383.64252059136,-174.135597731639,-204.174894920371,-226.031830601237
-1545.52062476646,350000,-1264.75478568344,-199.427336979014,-187.135885498263,-211.076052951742
-1537.17923905781,355000,-1346.13141827063,-198.225841773585,-189.176700666018,-202.854748984698
-1550.79104587507,360000,-1304.76106240499,-175.106672685059,-219.69026058189,-232.676229647531
-1542.55674784222,365000,-1383.48206043682,-175.689545808648,-228.812571050682,-201.890804280333
-1541.4712529222,370000,-1382.41634459706,-176.161870802123,-220.577860097698,-229.519668697349
-1536.19076059249,375000,-1324.2414462463,-177.345283564752,-181.411567380287,-498.074219400621
-1539.99780561376,380000,-1323.55411726102,-174.215120919027,-173.410017069488,-229.375910841718
-1536.71067209019,385000,-1241.78113476773,-174.757706910293,-170.326968876044,-352.08258211155
-1532.35637450586,390000,-1564.95616966686,-198.20587978132,-170.188121840885,-243.857731327359
-1545.62445024394,395000,-1546.64707526496,-196.208230012509,-349.649895098738,-225.859035545107
-1544.11455745764,400000,-1217.5521928623,-196.699270003786,-322.930840318844,-215.630690441143
-1531.84121995976,405000,-1409.98269049853,-172.974655720275,-205.780054849594,-211.403080903978
-1541.55532864053,410000,-1534.65707767529,-171.886653818862,-337.729516294885,-206.490066354763
-1538.03208304488,415000,-1305.05767371374,-195.586067350042,-176.038301452919,-219.925282260214
-1535.69772736674,420000,-1441.75010042307,-196.039785028016,-168.925224723203,-203.541895206926
-1543.99702192997,425000,-1252.66845647337,-174.855931428931,-166.151124448478,-199.293976423964
-1553.35347549758,430000,-1199.45390053905,-174.120692467603,-165.376094295223,-173.059996515956
-1550.00168319554,435000,-1634.30513653098,-176.239335643614,-222.072659002312,-172.847740586979
-1537.59206043432,440000,-1509.17873937874,-195.913124128691,-172.18115474691,-234.442644434409
-1544.78188933702,445000,-1463.45752318962,-176.672731537919,-170.172459104034,-171.984487037729
-1542.25047888613,450000,-1509.63406870464,-196.73487246477,-171.817486951578,-173.595065548624
-1532.50397181011,455000,-1294.5630585864,-173.814925158637,-186.96521333789,-163.661957003059
-1545.97751962061,460000,-1368.97224890924,-213.58540315249,-180.568502409931,-190.726724008732
-1536.16230228628,465000,-1109.81406664604,-192.365503842694,-162.352985242908,-161.689794036562
-1543.29754920368,470000,-1213.87896138292,-173.104354664837,-168.165884171573,-161.767558946768
-1539.31404952925,475000,-1330.31011713603,-173.226011102098,-181.329980518891,-163.340504800633
-1551.58445327935,480000,-1468.04094761227,-172.175377125692,-180.769983454269,-161.783695316298
-1538.82980055783,485000,-1705.69483123144,-170.59300987989,-185.696531969183,-163.784748793669
-1557.10288359794,490000,-1603.75940335915,-191.837863205653,-167.477406759276,-164.323109782411
-1544.61592649737,495000,-1328.96071113063,-192.246219371783,-168.974596576068,-176.174446889148
-1547.41328624768,500000,-1317.35968543024,-174.222946262185,-222.549215005469,-149.546448356293


==> epoch13.csv <==
x,y
-0.37105785959374643,0.028456546548905906
-0.24595560584066836,0.08114363520098924
-0.16247777313413359,0.0754190941228416
-0.11074273762237759,0.06150493396410473
-0.08004602110028745,0.045075591354272554
-0.06281770312491942,0.019099570540063286
-0.33036878535367037,0.6616229869090032
-0.20547633617900704,0.7482669431718892
-0.12318547349260733,0.6244847184663983
-0.07150722718447747,0.4434638229126181
-0.04205824208061399,0.24423637005886453
-0.02834091215198143,0.09654129397892477
-0.027307105742347536,0.03709638571673095
-0.036404294087937356,0.013944165113772262
-0.05271798959109059,0.027795656308668523
-0.06205265146781473,0.013113594963262237
-0.07576277007548317,0.023372250061258495
-0.08231516317650572,0.01163073404306791
-0.4393442598235411,0.011149542689337752
-0.2747349565779257,0.5729973887629618
-0.16611329233124372,0.7195629737197546
-0.09292274002828424,0.7441782573747375
-0.05183924679560968,0.759036055579204
-0.025689070062528786,0.7213665387121633
-0.011307327130345383,0.6322885912249595
-0.004500180886839408,0.5736322243014317
-0.0032149750781880594,0.4756358948169367
-0.004727727032713707,0.34410478489244717
-0.00848759515672248,0.2528400572179815
-0.013742091256895742,0.1114665361382718
-0.022981211645136924,0.08031632134368837
-0.0322876224120249,0.09887683828628635
-0.036693709359549194,0.05622405475157171
-0.04460552886741407,0.05954571513610821
-0.04958794747958139,0.025388610364785222
-0.060154741393058944,0.0204143538899761
-0.07023961303985729,0.017109778922536924
-0.0802233967388378,0.017265848393850234
-0.0886221145807598,0.010572425502493425
-0.3535525317539614,0.5297711626294566
-0.21845112806927344,0.721372831651938
-0.12596918479932584,0.7576075023707777
-0.06651446817547858,0.7323803573524137
-0.03475912876826851,0.6484291702211331
-0.017095553819388595,0.5315319356876981
-0.009081885815084295,0.41357448186566137
-0.007725436581526454,0.23391455841810818
-0.011327415287926024,0.12534798694928662
-0.01934310831516845,0.05549340932184499
-0.03148071661619895,0.07134804231204028
-0.03906122729008552,0.07313246306701898
-0.043836858333479944,0.02844743706565876
-0.05515773626388824,0.03987603173427766
-0.060907426468597106,0.019058241513280554
-0.07204027191959153,0.0257255218500952
-0.1058165924565554,0.012775724297341435


==> epoch14.csv <==
x,y
-0.12081235309949578,0.2751951758915395
-0.09463364570297134,0.6931423081142117
-0.07305243180845503,0.7235124884917616
-0.05745962267219264,0.7152307870580197
-0.04483455008827145,0.7066968688144268
-0.03499416784907603,0.7212193637747459
-0.027939508850863586,0.7172343129130165
-0.022239863509869638,0.7292433274729436
-0.018049791661617767,0.7334672597134856
-0.01469228363693245,0.740274547147888
-0.012012519745875094,0.7332265886715575
-0.009673391420852608,0.7465532574367268
-0.00820229402246393,0.761291973810333
-0.007339741670975138,0.7609560505398831
-0.006483549002923744,0.7503192090267145
-0.005831245193764973,0.7562197612653884
-0.004662431549753022,0.7300885051159941
-0.004288377067799223,0.6971762193992513
-0.004227217584820431,0.6339830791386187
-0.004744698748314372,0.5410156025131359
-0.005993591377345114,0.43701858582642905
-0.008021321273316463,0.27990821295778207
-0.012634962767071477,0.0561489125990469
-0.11034977266915402,0.5720616851780821
-0.08426038784708924,0.6935437155213204
-0.06488777419133863,0.6956046586821606
-0.05057522771986872,0.6864725086405239
-0.039668451322583766,0.6929154330505786
-0.031750622487215364,0.7102246965698872
-0.025956793784327012,0.7148732974273236
-0.021227474398262457,0.7109227810358503
-0.01736431781305391,0.7370740779888101
-0.014642811561825194,0.7302167228388838
-0.01202399575226226,0.7359084907569278
-0.01003842238368254,0.753687634415907
-0.00871709854136537,0.7606990218591576
-0.007588138799223586,0.7607018571440132
-0.006370980070009117,0.7584826623193742
-0.005605569709213639,0.7552778358689737
-0.004780068007302535,0.7422421872557317
-0.004241118124205192,0.7123337617496168
-0.004131427280843887,0.6436923872156051
-0.004703635815732171,0.5746430156812034
-0.005651544908500231,0.44809160117959734
-0.00782369580546894,0.2981246705939239
-0.012254984432072015,0.06706531130746286


==> epoch15.csv <==
x,y
-0.15668255139940301,0.046508213680297686
-0.10354371267608609,0.7205623581222471
-0.08020222707083026,0.7239605739055867
-0.06158597307838053,0.709158262378077
-0.04733723685886043,0.748841553286915
-0.038334495598664024,0.7267197965431877
-0.029789918006212238,0.7603117872614491
-0.024865867087942695,0.756531952825161
-0.019595056356223585,0.7583658260015608
-0.015325227413464832,0.7598134798729954
-0.01190632816046871,0.7598353860696608
-0.009092097321168861,0.7604104916891341
-0.006922712365611438,0.7611355682844507
-0.005298363253249186,0.7612818791027438
-0.004013450062281437,0.7584103422452659
-0.0028615036670914355,0.7612965267215062
-0.0022419014921635266,0.7562240578065826
-0.0016254609921083265,0.7614511092200611
-0.001371472698669748,0.7575457877997261
-0.0010592122550271814,0.7553770204839166
-0.0009310986724865865,0.7615216447178993
-0.0008831933070112812,0.7612392833578054
-0.0008148314340398135,0.7412551044573323
-0.0006708120107060273,0.7606345085712649
-0.0006531756984958556,0.7610160024930582
-0.000607801405935162,0.7496223918601721
-0.0006299583031942289,0.7552119633639914
-0.0007095233963327153,0.7614763229778072
-0.0006590865118949741,0.7614460343180304
-0.0006084482498791317,0.7483759990667264
-0.0006155308123951603,0.7537066149661793
-0.0006709825424337806,0.756206555283144
-0.0008216746576026585,0.756726612266935
-0.0006682923574164771,0.7546334442185643
-0.0006322737333518095,0.7610660384425821
-0.0005765156175585941,0.7528417769805659
-0.0005415431346530277,0.7597996984535228
-0.0005837492248092319,0.7605627941886539
-0.000556444070947812,0.7595774254395377
-0.000520424638355374,0.7561315764043084
-0.0004260062022755041,0.7355565534020884
-0.0006404381232028519,0.7613900920653577
-0.00050906657056934,0.7615368136665038
-0.00046218614152707924,0.7539229769727586
-0.0005028439431410288,0.7602276384477196
-0.0005064958309267714,0.7607747651574525
-0.00048305449261284376,0.7541730761658337
-0.0005205133683582314,0.747806806918164
-0.0007096695423135044,0.761532897390413
-0.0005854785321752877,0.7599788614379073
-0.0005648266045565858,0.7551817448292149
-0.0006166701762798355,0.7610648841119468
-0.0005696193134148728,0.7527819213707773
-0.000658982878235134,0.7615000075963199
-0.0005760064961482403,0.7548184195210222
-0.0005752011312276699,0.7521166748580875
-0.0006267325131620656,0.7482834417185164
-0.0008662074563573689,0.7589363090666732
-0.0006791164410003093,0.7615194890897665
-0.0006382822434867796,0.7383745423952929
-0.000650459052061413,0.7600459403128218
-0.0006216781427579063,0.7578579946008932
-0.0006501394693609617,0.7609091122058531
-0.0006946672885578602,0.7576270533690617
-0.0006299451579228614,0.7599633564933455
-0.0005164547349072105,0.754899935548047
-0.0004823022918782485,0.7526200252588059
-0.0006224584418719138,0.7600774162201925
-0.0005097076700135153,0.7607046753360943
-0.0004868750421025449,0.7613637585593113
-0.0004551915588027228,0.7498577544462182
-0.0004823605483051426,0.7457858520606762
-0.0007468054516859726,0.7595885523035157
-0.0005233788662084699,0.7571420068492248
-0.0005222052330082751,0.7534736264630916
-0.0005830263170297545,0.7577077657328558
-0.0006500877200563269,0.7614358904985892
-0.000578450241295127,0.761125277503905
-0.0005397600000329099,0.757795415613143
-0.000522130535939236,0.7572133150910921
-0.0005839854031452753,0.7612015182488381
-0.0005228105208706328,0.760753843235516
-0.0005117373120411234,0.761255421920355
-0.0004699455509459488,0.7600810178273442
-0.0004212207367937756,0.7595060547336704
-0.0004340473835681414,0.7614711870984056
-0.0003980681658348257,0.7582966238946633
-0.00039268336321479874,0.7495985150508111
-0.0005086264679080889,0.7596935402108005
-0.0004921392508310156,0.7550163618927414
-0.0005926664565563445,0.7614327846696483
-0.0005609395199713817,0.7612053149410076
-0.0005092260699693131,0.7611295989224296
-0.0004676816572606439,0.7536335447589867
-0.0005050049754781548,0.7615281679025742
-0.0004569585573381823,0.7543161819301916
-0.0004985316177083793,0.7589344672336789
-0.000501419456615409,0.7508143865690993
-0.0006122455010001021,0.7590281954734586
-0.0005984063659919503,0.757062862879221
-0.0006824610085978979,0.7611689075348189
-0.0005799331835804089,0.7542506115413985
-0.0005965390482055948,0.7606906026516724
-0.0005624853226530458,0.7528434013055852
-0.000662353947818974,0.7611734988164429
-0.0005678133897419277,0.7534340887287178
-0.0006106113066665998,0.7615041368507433
-0.0005614308647402857,0.7611841534449038
-0.0005194938380605845,0.7560019122595694
-0.0005071935287032183,0.7553328931462105
-0.0005870744225691248,0.7615337741660864
-0.0005405388658101285,0.7615043886919911
-0.0005144750970973735,0.7614595199176446
-0.0004731448449489815,0.7541075672620638
-0.000487749181803661,0.7612646293466991
-0.0004737776150574948,0.7612973592588812
-0.00044668976866081073,0.7574790196557576
-0.0004530999052953446,0.7556779113953622
-0.0005112803474085879,0.7595350758668639
-0.00058559034677898,0.7591186819107081
-0.0004946810703661755,0.7493379466200357
-0.0004912134232965829,0.7577084635739739
-0.0006147154574301652,0.7573895114451485
-0.0005029718011762796,0.761406724891582
-0.00044961458598445777,0.7523877758596679
-0.0005004328062947983,0.7595443350282988
-0.00045097179659123036,0.7369836896179739
-0.0005200547017779418,0.7561171552224473
-0.0006022817438309091,0.7613496861383025
-0.0005153709790409637,0.7547736809093963
-0.0005722632925558512,0.7578894922365695
-0.0006631444553987699,0.7601167740233595
-0.0005518050678059479,0.7535796480201926
-0.0005434356258857876,0.7589229184770354
-0.0005639296800166208,0.7609977098011133
-0.0005328715567159356,0.7573587266642171
-0.0005347084805001885,0.7524807843232516
-0.0006753174509636478,0.7605418869041398
-0.0005519178830716497,0.7527714874525451
-0.0005624239552889201,0.7581728868082989
-0.0006244775547723377,0.7612071961989155
-0.0005473963384741799,0.7566991976083448
-0.0005483488476362088,0.7612504395600458
-0.0005128594202813269,0.7486655510294853
-0.0005904456238266902,0.7604764688349893
-0.0005733677245492166,0.7605896962506724
-0.0005616069702396099,0.7606280821344531
-0.0005614638518234622,0.7615275698407317
-0.0005497022324331721,0.726751493323461
-0.000688956946410996,0.756448072831999
-0.0006848223576843432,0.7532844922069244
-0.0007242026290869467,0.7470831227149505
-0.0009360441683685217,0.7614053552099017
-0.0007410947088320569,0.7563810850232494
-0.0007670206183318897,0.7613264601170897
-0.000719642848006265,0.7601996469892337
-0.0006684294939247862,0.7556581483401689
-0.000676283604804075,0.7613887305941527
-0.0006224438975536835,0.7529602834686416
-0.0006388566388214772,0.7601955351313995
-0.0006047423426294899,0.7474162282875018
-0.000691851134631572,0.7578790251931995
-0.0007008147478115435,0.7590438004441716
-0.000697999288176689,0.7599257299990406
-0.0006668769347790058,0.7557039707626151
-0.0006717371624891836,0.7543848755548321
-0.0006902841072652015,0.7478261867700648
-0.0008371442658638975,0.7612278280052562
-0.0007633331030810731,0.7611122360177468
-0.0007163054404279935,0.7590721154970255
-0.0006712202542162828,0.7526037868425666
-0.0007045288301116837,0.7606063691394107
-0.000705394284443814,0.7614694268769543
-0.0006628756232031372,0.7615171359243824
-0.0006005998161771767,0.7534391475638471
-0.0005503504917555875,0.7585396262173978
-0.0005560953931347106,0.7589067639743424
-0.13704454996935092,0.06849768396834624
-0.10382263266674376,0.7226056736779836
-0.08395676101256343,0.7541589221433274
-0.06716678732720514,0.7199662766132063
-0.05063138901582517,0.7036158996784125
-0.03851687742930012,0.756860942462538
-0.0319376465743849,0.7544840373374736
-0.025375420880501393,0.7264827097614945
-0.019043059397465405,0.7588262314547689
-0.016587415817446955,0.7577393924467716
-0.012541629139671866,0.7614613833401813
-0.010035459779856211,0.7582437517858583
-0.008107901766716089,0.7541722326247988
-0.0052046042370608656,0.7591164773442401
-0.003735468370296551,0.7508309873583856
-0.0026008066190872634,0.7615279700018445
-0.002207196795340953,0.7581965080370395
-0.0016860351202800982,0.760267008978861
-0.001378301205145933,0.7562507544578194
-0.0011240455312158215,0.7611131615708959
-0.0009956625613910834,0.7561793330688292
-0.0008652627800685729,0.7607218338184665
-0.0007902164877940575,0.7407481411401524
-0.0007853161764347249,0.7571784861804567
-0.0008322218599488807,0.7615357851871377
-0.0007767724350613613,0.7614780419731314
-0.000714041671851247,0.7579512213051812
-0.0006406921985831216,0.7535555216221769
-0.0006301220874107036,0.7492261967805764
-0.0007144464016677722,0.7568517348855246
-0.0007396509020869479,0.7595042114291115
-0.0007094586836576351,0.7567110358440567
-0.0007412288985570334,0.7609129242528199
-0.0006894318502081162,0.7556433130036411
-0.0007445371646708733,0.761085149617571
-0.0006650877801183852,0.7552211305440626
-0.0006257628637888988,0.7601473499530014
-0.0006230269518475627,0.7614879459774068
-0.000573998107775478,0.7534709431088824
-0.0005664534260501754,0.7573920862004188
-0.0006658878272215751,0.758975331857495
-0.0005693454680967329,0.7594747780276074
-0.0005034053043343613,0.7540194042833461
-0.0005746782966413287,0.760081935044022
-0.0005017738424067959,0.7468663290886877
-0.0005319551188174321,0.7606728530744623
-0.0005154104024643516,0.7600654356746096
-0.0005407526356076055,0.7614635816994324
-0.0004884582456495239,0.7534398047309354
-0.0005128544423616453,0.7604969437659842
-0.0004923616498330698,0.7537861279015853
-0.0006240727321374159,0.759987047740438
-0.0005086666264221925,0.753476135789584
-0.0005435510103579538,0.7615108681576416
-0.0004997432944038965,0.7611579524557848
-0.00047360971988455675,0.7605461000938514
-0.0004470217275769744,0.7557415024423593
-0.00047528378810014635,0.7594867398288063
-0.0005464793489024173,0.7594631471459174
-0.0004777388322401993,0.7450968063552629
-0.00048765908652889363,0.7528284599426819
-0.0006237937022365144,0.7615262526075315
-0.0005335745250037313,0.7602075921101776
-0.0005710587252176875,0.7605079943534966
-0.0005167140227946974,0.7478738163061153
-0.0005007349756789445,0.7497347603131215
-0.0006432111536753147,0.7609398460190645
-0.000607327311034609,0.7615250463430355
-0.0005699255963876884,0.7614906157877975
-0.0005383264600576747,0.7612305459249971
-0.0004942933203364933,0.7571307729065527
-0.0004740518902653762,0.7549773062545108
-0.0005325450808298476,0.7604676579719937
-0.0005070877409303053,0.7536934694479235
-0.0005842406894338325,0.7602018608568671
-0.0005580255433924969,0.7567144144411254
-0.0006433944475837083,0.7610789758949824
-0.0005603122577425005,0.7421035750737927
-0.0006988629852696157,0.7604630509480336
-0.0005594960064980499,0.7537568499492544
-0.0005686260103229125,0.7583961537099035
-0.0005723509247492633,0.7557950724659224
-0.0006252311232347621,0.7604407246533004
-0.0005857327098117581,0.750504108418947
-0.0006723658661938082,0.7596978799233612
-0.0007674975650680536,0.755149322762112
-0.0006584933779184555,0.7539461557269557
-0.0005418554772301567,0.7576836343228088
-0.0005495033204052953,0.7601581930188142
-0.0005328530938109802,0.756908803342827
-0.000550240799801157,0.757238106165053
-0.0005678056317368436,0.7545630378201728
-0.0006493090900157097,0.7611063683565397
-0.0006227329195306795,0.7615039010425853
-0.0005908761025356521,0.7614271309701778
-0.0005542910741179995,0.7416740095863196
-0.0006209412597887819,0.760679933980534
-0.0005890385620967467,0.7602758213997239
-0.0005824933890089948,0.7607133748438232
-0.000550485098979297,0.7535138132475352
-0.0006024966507855173,0.7608243393410378
-0.0005607194969568957,0.7509745042435703
-0.0006497088794178358,0.7608516165313477
-0.0006547469048738825,0.7609714585450138
-0.0006011420387413443,0.7615361628942762
-0.0005549441836106747,0.7615148894970026
-0.0005028193224417945,0.7482528962889806
-0.0004766059676646809,0.7512489804885915
-0.0005877427365015741,0.7591011887926772
-0.0005746677553457275,0.7567643202756894
-0.0006422727686792642,0.7614675767870115
-0.0006230424336073872,0.7606989051993787
-0.0005990971645695668,0.7285054927970044
-0.0006291097597526354,0.7460845798636327
-0.0007889562285111735,0.7562080273630377
-0.0008385503125703205,0.7615363236045896
-0.0006936523774857886,0.7529691823891793
-0.0007742588347272036,0.7614691092942852
-0.0007016526328037784,0.7608450435306833
-0.0006453430077770679,0.7474544858512009
-0.0006413602513690076,0.7500360645871678
-0.000797004210755787,0.7613905679849048
-0.0006595515618548057,0.7488841580517368
-0.0007642386053757037,0.7611688190542324
-0.0006582004810829419,0.7556558989678837
-0.0006329643823109293,0.7572832900801224
-0.0006888256052507199,0.7611275740632268
-0.0006238260466886179,0.7608681066175643
-0.0005789031565645583,0.7613328710880359
-0.0005376857397541807,0.761274090328311
-0.0004884983354746722,0.7546222022827467
-0.00048375299482560156,0.7596583641724469
-0.0005457917049236019,0.7595978204026035
-0.00047879365857427425,0.7612205534528885
-0.00042749296224425576,0.7591196223970957
-0.0004148546893941299,0.7387225251129758
-0.0006892503050570951,0.757427829627285
-0.0004554210236269778,0.7476241497858176
-0.0006049369034192931,0.7583666562245984
-0.0004717142281132756,0.7496702815164128
-0.00048703417561994834,0.757858424347832
-0.0005184557508059025,0.7582661212676084
-0.000552803250705119,0.7605363978087104
-0.0005208984022611978,0.7471334361369824
-0.0006436779311632125,0.758705965320626
-0.0007420599484471975,0.7573068220401608
-0.0006025125856772428,0.7485335810001493
-0.00056167859558419,0.7562432688297888
-0.0006782114938816531,0.7592608486418536
-0.0005696374404803457,0.7598918285739218
-0.0005232013044259549,0.7609810307427994
-0.0004873883002076347,0.7500327989871796
-0.0005429286257929306,0.7608519235507321
-0.0005607619468167857,0.7608233929031623
-0.0004999305822242947,0.7487283788491711
-0.0005050878289415683,0.7372606614070674
-0.0008601719185498747,0.7587083822359189
-0.0005932489989070854,0.7615295350112233
-0.0005672972647260678,0.7614461035192663
-0.000518907739602065,0.7539417068632276
-0.00046922788260321714,0.7567367832246231
-0.0004934647013689824,0.7530613088336618
-0.0005806974691161226,0.7588038632287162
-0.0006141231911244807,0.7614952566388085
-0.0005496330347142705,0.7374857168441754
-0.0007688833325143827,0.7612929732102366
-0.0005972208715980638,0.7547626380849862
-0.0006679090274375963,0.7614898845616916
-0.0006053848297589361,0.7607795070214786
-0.000587715882042297,0.7615268387391788
-0.0005389901769998674,0.7548409912949953
-0.0004998212998867056,0.7530160126839502
-0.0005689744083198743,0.7596378111185198
-0.0005887628460307251,0.7614861563518139
-0.0005403369002215793,0.7380200966575295
-0.13378414313532283,0.205508980018002
-0.0985279758397552,0.7380666916582038
-0.07885651260880891,0.7250421598548413
-0.060919497180175676,0.7284720357302051
-0.04760358075756541,0.7443663180844229
-0.03787008038907319,0.7225455838714309
-0.029169389236717892,0.7577192677027779
-0.02427370135607418,0.7609849496411947
-0.020319078090252695,0.7555094917078707
-0.015227785601680498,0.7614154713024052
-0.01226365416884641,0.7545261636079058
-0.010126112166705887,0.7517427742053618
-0.006364950554922658,0.7567401470324713
-0.00449724688960909,0.760439581416747
-0.0037221506558661054,0.7551027921503652
-0.002460371423226365,0.7595400338469721
-0.0019127508925208675,0.7609589764275154
-0.001681049720127113,0.7356757891182462
-0.0010582181291653378,0.7383620973660904
-0.0011729007578094425,0.7590018493681193
-0.0010335989119024073,0.7599612003490975
-0.000913211731125559,0.7603425083194835
-0.0008083062701860917,0.7448291823377537
-0.0007955086762824902,0.7613721143278877
-0.0007251311238004768,0.7387756238665204
-0.0008476124614927595,0.7614363509212697
-0.0007600792869545173,0.7604200465862099
-0.000749760145746519,0.7615366099407851
-0.0007026496029059395,0.7612596082160377
-0.0006345340323031359,0.747505100627043
-0.0006058093799245898,0.7568472341323356
-0.0006782273879513649,0.7614002298650488
-0.0006149304300869449,0.7614245566031711
-0.0005732403307407973,0.7431794094361194
-0.0006407228727809066,0.7614952908995936
-0.0005608882395025695,0.7534547731048954
-0.0005883485381842718,0.749996188653162
-0.0006962434950267647,0.7585599525866578
-0.0006597300067202819,0.7410960853105569
-0.0009509778296138801,0.7599276104080451
-0.0007060658550401195,0.7546118979644126
-0.0006907186164259694,0.7544429174030057
-0.0008091705725974175,0.7593324239547664
-0.0006949078427536046,0.7544836896500229
-0.000621353307009394,0.7558812082531666
-0.000625644316547919,0.7561224142558542
-0.000715997641734395,0.7606789429510727
-0.000619488329150802,0.7560320293237545
-0.0005955616210875997,0.7608152181645199
-0.0005639566257748913,0.7576326136828826
-0.0005584074693911173,0.7575554749802219
-0.0005729298759860218,0.758290437767867
-0.0005841902409028708,0.7584381723245387
-0.0005857739212735665,0.7558609435462004
-0.000651855598335208,0.7614412036872046
-0.000591650655305319,0.7578418532412884
-0.0005832473457346435,0.7351135109421546
-0.0008236134421947607,0.7615357190434091
-0.0006815683572984659,0.7607983454661684
-0.0007024746971827866,0.7601633687999896
-0.0006435624237005908,0.7607634394569395
-0.0005558824225730677,0.7528272678721017
-0.0005293804711518814,0.7592356259988097
-0.0005214627333973279,0.7481710940150403
-0.0006476351701513955,0.7605694973953867
-0.0006143951819090573,0.7607609795514088
-0.0006368617560620246,0.760475386351851
-0.000577920883698266,0.7610567243599716
-0.0005120313202741765,0.7580017355263281
-0.0004868613164308568,0.7610784350060988
-0.0005180774017227304,0.7585068891374497
-0.0004728250147552791,0.7584452043817826
-0.0004023585735560117,0.7436532673647078
-0.0005104552043034525,0.7594731913203343
-0.0005168607675648509,0.7604844815603806
-0.0004903359528168594,0.7555862890115033
-0.0005680104319098503,0.7612272241346718
-0.0005265728774764175,0.7598380985669513
-0.0005527597486642014,0.7614521996658576
-0.0005062363307879843,0.7458430003207653
-0.0005557461797819947,0.7584342210106723
-0.0005681058541635735,0.7578281121521976
-0.0005967268802459666,0.7596590769695475
-0.0005810363290414448,0.7562352838998316
-0.0006239957985327127,0.7600225683334498
-0.0006199519425750894,0.7608437491978133
-0.0005905642868265971,0.7332172182388424
-0.0007815435833070986,0.7606412849006046
-0.0006796429036167785,0.7548881368506208
-0.0007102251953186428,0.7547030332448479
-0.0007833172962039016,0.76122428424147
-0.0007268501902638531,0.7605702484128057
-0.0007001867479761194,0.7608347116038445
-0.0006527989894515821,0.7577186201329327
-0.0006261888158717104,0.7592594199811652
-0.0006401134323438663,0.7615118697716946
-0.0006061064216266556,0.7615353351855567
-0.0005538380145882481,0.7600433960667073
-0.0004965803097772111,0.7460595482474428
-0.0005331615708175813,0.7344848713643023
-0.0009377747207395188,0.7587184291442871
-0.0005933614464280998,0.7556025457709926
-0.0005957556441227883,0.7484457065036023
-0.000713211875441905,0.7600273152698884
-0.0006828118527355943,0.76009294369461
-0.0007128409530983749,0.7607436179689785
-0.0006391841908346943,0.7545629828312074
-0.0006219191138299113,0.7613200921733372
-0.0005646475672059125,0.7546264346850108
-0.0005313456158285385,0.7561984804158359
-0.0005590732256787387,0.757350256118744
-0.0005856468110024876,0.7582113272740688
-0.0006104298355610181,0.7603309290566035
-0.0005862039683555459,0.7576915249205918
-0.0006764540970547261,0.7587534772738219
-0.0006198632470014955,0.7320604312103681
-0.0006404933441187625,0.7596253699876362
-0.000680174860973464,0.7606069280121562
-0.0005797033665590482,0.7584913619020549
-0.0005791169836791223,0.7612420923513565
-0.0005492756640895102,0.7378419971791053
-0.000613085903674775,0.7612026620233949
-0.0005714612365585178,0.7613495350051447
-0.0005507963870779361,0.7614619119714524
-0.0005141461383665037,0.7595114284630164
-0.0004861432382913701,0.7570719472685301
-0.0004912949471969597,0.7521563012363092
-0.0005718652238233089,0.7576301339501051
-0.0006184095506497968,0.7611442692461353
-0.000559291155016563,0.7536858664733197
-0.0006241188628178796,0.760374260246956
-0.0006167479502479129,0.7612272011669381
-0.0005956836470863395,0.761403216046188
-0.0005912097048010805,0.7606288542156507
-0.0005434763446751047,0.7595415137738843
-0.0004682673861743316,0.7611146189788797
-0.00043309788870109174,0.7571920325725554
-0.00043774155166779923,0.7595665084939364
-0.000441626185616198,0.7552097502881451
-0.0005666799745195758,0.7600812981609711
-0.0004581333013441897,0.7588129762088814
-0.0004536206135325317,0.7610587820465838
-0.00044153115813314856,0.7606839335134826
-0.0004647106708161659,0.7605951881195263
-0.00041952354407714953,0.7582281696505199
-0.00038613836161528585,0.7578678235076796
-0.0004514805203949279,0.7609406626247985
-0.0003970866351812702,0.7612421885987793
-0.0003723944859211476,0.7561978406723805
-0.00039983421462418475,0.7597138357270496
-0.00040808597741879405,0.751774710669593
-0.0005390245390827738,0.7611918640524913
-0.0004975592266281913,0.7612383896555218
-0.0004622239659229658,0.753591797057428
-0.0005546411816114873,0.7615368048980815
-0.0004879345842543905,0.7428964414040568
-0.0006318334440706439,0.7605639957950449
-0.0005807986384119627,0.7588615942851047
-0.0006195712486487769,0.7615362075453933
-0.0005594582663081955,0.7415171398006745
-0.00070105153077799,0.7615153787455763
-0.0006034854491848282,0.7609395813747677
-0.000566727631062932,0.755587015630557
-0.0006679829101249186,0.7570025115192386
-0.0005797187293903444,0.7606388191430935
-0.0004912144975371766,0.7591206212229911
-0.00045022175715030426,0.75863141669555
-0.0004856487430523259,0.761242451436015
-0.00044001567375334563,0.7500020756908976
-0.000488552994422562,0.7609235341927728
-0.0005194207066583773,0.7598869050371081
-0.000457547426822043,0.7484491161550392
-0.0004619633664804949,0.7550132733449614
-0.0005686944889452097,0.761532538901037
-0.0004883476929906511,0.75761157445284
-0.0005055953570927461,0.7561668721818445
-0.0005683739466430099,0.760934993158632
-0.0005278342411138556,0.7552495952910103
-0.14538047295152853,0.018586704751434126
-0.11199988305734222,0.671665039301274
-0.08618665490585083,0.7111958557959084
-0.0661346263433711,0.7277955251450616
-0.05205524871120098,0.7327907124245169
-0.04128205596187731,0.7503549888137706
-0.03350648547384054,0.7592645636228648
-0.02734706622886855,0.758914177176335
-0.0215554922610396,0.7484660849397504
-0.016185125759644668,0.7573769923733569
-0.013817840334595807,0.759115042583671
-0.010926009748543792,0.7526513286101837
-0.007080693440804751,0.7569028518733483
-0.005031360508485552,0.7615348378529434
-0.003988534925701798,0.7603652827791092
-0.002954262006149616,0.7609933659082014
-0.0024057186340117193,0.7598974641317294
-0.0016820249719768016,0.7524797188439106
-0.0011543796982319528,0.7475987558875578
-0.0009770979352590411,0.7582989533025968
-0.0009564114829956543,0.7614423371272786
-0.0008789667694429933,0.7553551124594865
-0.0008303167184850363,0.7615313461989667
-0.000776283595160608,0.7329699394205667
-0.0009006918861804041,0.7589380165356893
-0.0007300888079117305,0.7562019494188019
-0.0007205513204315751,0.7608201567198177
-0.0006688284060045846,0.7614042939292481
-0.0005883268137529158,0.7550145444487265
-0.0005265985363559414,0.7589904403532378
-0.0005164826108721312,0.7454036651636254
-0.0006588972385255214,0.7608660445021665
-0.0006096244928195506,0.7606411155639579
-0.0005780184522108308,0.7567098683300725
-0.0005938744057683457,0.7577334353412554
-0.0006612085054170885,0.7610742805178231
-0.000579836840779437,0.7572089738189566
-0.0005685098479650157,0.7613284501963176
-0.0005326366899325988,0.7586415101185291
-0.0005142860982181411,0.75651847703268
-0.0005501401544928355,0.7607042297660866
-0.0005266233024736963,0.7577642879504343
-0.0005812893346836152,0.7613545612529289
-0.0005163321994807562,0.752510406575348
-0.0005359247422375014,0.7595058862518653
-0.0005655084906903733,0.7615366187122296
-0.0005110483546267059,0.7519039202320933
-0.0005801805882386545,0.7615357552849048
-0.0005156028983551831,0.756148078807902
-0.0005942511527912352,0.7600677940515216
-0.0005134377041939007,0.7561036453538501
-0.0004817242110273541,0.7583105195118651
-0.0005987594947129359,0.7542184669325057
-0.0005449847307458803,0.7401203419446023
-0.00047488485773740927,0.7568129517604715
-0.0005512788681317001,0.7614459084449919
-0.0004904890796248535,0.738823214741007
-0.000758113100279881,0.7600663434198941
-0.0005584437533553519,0.7610916810364142
-0.0005414263529775255,0.7614171371388714
-0.0005008770107045238,0.7556615641545192
-0.0004879330803953131,0.7515848914623413
-0.0005754782275093748,0.7590738711812786
-0.000650499258216064,0.7595195186437067
-0.0005508716002396483,0.7419205979379458
-0.0006351324679606044,0.7613426746568701
-0.0005547871648680689,0.7615118313065861
-0.0005192946092475188,0.7605835978502792
-0.0004806074995837752,0.7534186645777867
-0.00061387505287921,0.7544041754588618
-0.0005075077566085847,0.7613944954783808
-0.0004338016912278072,0.7530811209246145
-0.00044498684736137396,0.7609782460526283
-0.0003896375849507154,0.7585150155133604
-0.00038298882332913947,0.754986919463259
-0.0004401901055642676,0.7561693301097863
-0.0006064580438327916,0.7565982719029064
-0.00044698882389161644,0.753944733609394
-0.00043141488510601027,0.7549166824624961
-0.0004875655421215383,0.753918109193763
-0.0005742107858762857,0.7583149485960162
-0.0006912087143515173,0.7568271898633967
-0.0005380261321501879,0.7588474928283919
-0.0005110340212805607,0.7262580776532325
-0.0007215716650376548,0.7601006110402108
-0.0006324213678170351,0.7570096132954895
-0.0006556601220789279,0.7577466589311579
-0.0007019598453800081,0.7615003763849707
-0.000662290105008996,0.7615266147133962
-0.0006300728150042042,0.7615085050039061
-0.0005721991561744719,0.7556062426124678
-0.0005093442066961289,0.7588284600058389
-0.0005024614555929822,0.7542932202255161
-0.0005526078595820533,0.7576473328651114
-0.0005698751264791796,0.755094373108541
-0.0006549393782466854,0.7613629507322033
-0.0006441009553140256,0.7604071619807071
-0.0005875804150361723,0.74386910623569
-0.0006491490557428479,0.759809196859344
-0.0005615584217604597,0.7336872555207992
-0.0007362425900916445,0.7593705313459274
-0.0005476338329027449,0.7532194674786802
-0.0005490266139694616,0.7515474202242253
-0.0006208166308766212,0.7534945705171392
-0.0007342392614591276,0.7614917272811452
-0.0006341658552280106,0.7578642377206829
-0.0006303544589598243,0.7564252077277238
-0.0006627995445393876,0.7603436686298551
-0.0006274182787619196,0.7547222001495549
-0.0006552929015680817,0.7581156863017335
-0.0006789707764402052,0.7609248912881512
-0.0006826282349096919,0.7611461412705648
-0.14159315332855393,0.15764251789566766
-0.10153109192496182,0.7082593516682378
-0.07735101090700365,0.73367068456748
-0.060523125348980515,0.7425224324436341
-0.04772681010985769,0.7235578638606154
-0.03675711847642326,0.7557086287810533
-0.030001780249478253,0.7568091212742495
-0.023917183150632678,0.7533629149632542
-0.018487190037825684,0.7601029590123127
-0.014706317745425253,0.7615197329851441
-0.011756906113541538,0.7615235647270019
-0.009056134422902165,0.7467939841595997
-0.005988171327158662,0.7614353197645968
-0.004879857237996071,0.7597187002603235
-0.003586416574226527,0.7615354942965268
-0.00283100318394001,0.7549270937700778
-0.0019494982975068157,0.7615280492292856
-0.0016270769842436639,0.7523525794249319
-0.0011967305886961027,0.761450114317842
-0.001064313263251282,0.7591211990899157
-0.0008893504728169405,0.7578808262477442
-0.0007832283095835636,0.7589106854561983
-0.0007297137327498663,0.7596048769541509
-0.0006921054732700838,0.7600647233717239
-0.0006670336070031854,0.761238568964563
-0.000638606695042768,0.7615339041764208
-0.0005865898331731215,0.7490622729381776
-0.0005565625959067586,0.7559169095867954
-0.0005965737905013068,0.7578567433993161
-0.0006539763447241652,0.7615161204574823
-0.000576936399442282,0.7561139919128617
-0.0005986726790183012,0.7613213598030781
-0.00055319419406329,0.7510003259972297
-0.0005904068048821913,0.7565256477354729
-0.0006313530478957219,0.7592944654354536
-0.0006403391554719283,0.7609248114563809
-0.00059461222535742,0.7512963853375495
-0.0006717132912031368,0.7612139028833967
-0.0006101867951659427,0.7547239699028211
-0.0006847225174140977,0.7613717893881756
-0.0006026050185277072,0.7528199096814192
-0.0006515163721655247,0.7611777430274382
-0.0005760891103272958,0.7556595339180923
-0.0006325741412223837,0.7578204706868401
-0.0005612474289193994,0.7594567985504542
-0.00047629911454725445,0.7608765259203918
-0.0004519957738765915,0.7420398808069608
-0.0005826865828322344,0.7615280100651768
-0.0004960201760410849,0.7595887495779866
-0.0004914611031415478,0.7546484198187955
-0.0005403852813219733,0.755707400300213
-0.0006807225147983675,0.7591024497188645
-0.0005496693611641285,0.7429267522220901
-0.0005819462614429055,0.755941051575349
-0.0006201512482737023,0.7557450836181548
-0.0006941017144727942,0.7613117310208929
-0.0006329831135607636,0.7602085888310091
-0.0006164534862131956,0.7601257854609101
-0.0005846022994212474,0.7532919649801773
-0.0006110678840232844,0.7569482749589937
-0.0007292347233874041,0.7582950987266496
-0.0006126759412410424,0.7569592882480053
-0.0005403609424956698,0.7546305358597732
-0.0005699984699051849,0.7601956439065615
-0.0005701113814789336,0.7610304735198943
-0.0005532648632098081,0.7611060821319879
-0.0005392827405157467,0.7615116301275273
-0.0004978622089505315,0.7575761838974296
-0.0004733410746840468,0.7559495760741564
-0.0004977498747045497,0.7514781889774496
-0.0006477053310926629,0.7614261450470179
-0.0005485586868989699,0.7611597632411199
-0.0005148648558380582,0.7563083875502499
-0.0005836382543237148,0.7599505912338484
-0.000510890753803573,0.7520702340482265
-0.0005116648931489999,0.7614282240615117
-0.0004759438224929929,0.7441726798439569
-0.0005938133219254674,0.7594506232358773
-0.0006027783804342427,0.7613428250623722
-0.0005700590109995206,0.7614518464245457
-0.0005280624012491478,0.7484546192785613
-0.0005715584454916875,0.7562638648240192
-0.0006528390604295932,0.7615365520318796
-0.0005646792407325808,0.7504467783232582
-0.0006590851940648742,0.7615286034195443
-0.0005803394661146895,0.7557794065442377
-0.0005893248929143035,0.756047871230294
-0.0006382995722764949,0.7606668730298001
-0.0006123884692231627,0.7599318034296717
-0.0006477427353779906,0.7604299716848312
-0.0005845586347047748,0.7540379893329341
-0.000521941227366189,0.7475884016231982
-0.0006233129245294786,0.7590846622733768
-0.0006696272810142293,0.7610955940358178
-0.000589999982164803,0.7613829491506684
-0.000590960687470891,0.7591241326740554
-0.000554060191309009,0.7556583319020977
-0.00045513777762601945,0.7615322756956121
-0.00042927830273916626,0.7614291809275359
-0.0004105545908763409,0.7432442726454029
-0.00048283672833351855,0.7564733910163176
-0.0006031415498182568,0.7605660063133972
-0.00047128289418009597,0.7606448226741674
-0.0004721310900523881,0.7615368305536263
-0.0004418892001631569,0.7484080723879554
-0.0004804140027865101,0.7537498777226873
-0.000603555203411457,0.7615027848383463
-0.0005391377885078108,0.7614945517376936
-0.0004948035574595303,0.7549875942062731
-0.0005124131490341513,0.7566864153946237
-0.0005701379775151166,0.7610586800238408
-0.0005297884567249934,0.75688148094244
-0.0005664080906140173,0.7605350378721278
-0.0005479062253082029,0.7590420549953747
-0.0005887543103919412,0.7612421987449002
-0.0005303852124179751,0.7596296684348436
-0.0004963247719550171,0.7596374024461475
-0.0004870597819560189,0.7600411070660142
-0.0005079774910532479,0.7613876113419931
-0.00047054065235759067,0.7455959717513934
-0.0005366883701961782,0.7609919602475296
-0.0004920348797503237,0.7549252951911556
-0.000553222334843709,0.7590023423888662
-0.0006412359034371433,0.758612340110546
-0.0005416116007967205,0.7461618217800687
-0.000526730757162751,0.7539864478882665
-0.0006187637550722777,0.7607831136342601
-0.0006855133255470005,0.7546310715083369
-0.0005974861566203901,0.749607482126982
-0.0004891395774991302,0.7541370665170977
-0.0005419756779533714,0.7571682716862117
-0.0005977145671394657,0.761128835253745
-0.0005507698922919806,0.7578307169487993
-0.000588001332843426,0.7614232755698892
-0.0006096277964355675,0.7582590198833571
-0.0005570166586330617,0.7593140173335144
-0.00045929448656636436,0.7606687364339447
-0.0004250783665790379,0.7564685566701923
-0.0004375731738845064,0.7577320568710882
-0.0004808275258341091,0.7602502706629005
-0.00048156478025410484,0.7600969076073836
-0.0004800214653208827,0.7588352601799847
-0.000498578608997942,0.7596631454584665
-0.0005186992149681344,0.7613083094447057
-0.0004892750289641626,0.7594579158513157
-0.0004962451989706735,0.7609975363059998
-0.00047058686017739274,0.7538995749829237
-0.000546606833011239,0.7615362704910881
-0.0004921006174362885,0.7602198111356467
-0.00047532990653444433,0.7567163239775963
-0.0004911316118522915,0.7537322342376253
-0.0005619899273151446,0.7576580534755366
-0.0005852846956545346,0.7577748879398624
-0.0006447493334781626,0.7615305908388693
-0.0005626396480820652,0.7494963973999138


==> epoch16.csv <==
x,y
-0.15479195461269388,0.020244346746960434
-0.10860859928069048,0.5193364662608838
-0.0756680534086098,0.7244622548058995
-0.053991895204239346,0.7516800161601522
-0.039704134259549086,0.7486215065709649
-0.027978631912724206,0.7597225381855295
-0.02132514251483467,0.7604188944936874
-0.015822642161721336,0.7607784678868238
-0.011803710029488285,0.753818140927658
-0.00932899632428158,0.7611927834004021
-0.006354100198229262,0.754670816170478
-0.004900513502156058,0.7481284164473011
-0.0038410055222815693,0.7551480901624896
-0.002644102968750169,0.7275125992745588
-0.002374980927941504,0.7287285080932349
-0.0019519641331121305,0.7565081095293468
-0.0008730566366440844,0.7382267120024943
-0.0006764893035009447,0.7374925815451285
-0.0005483563625978488,0.7574311559126168
-0.00013591271087892264,0.7394460202516838
-0.000144658914708092,0.7385880158838499
-0.00014111970350742895,0.729995949087125
-0.00018607769439406342,0.735451619087305
-0.00016897586053959886,0.7373477269792331
-0.00014610600938720758,0.7380071996013202
-0.00013139203266446982,0.736667473737549
-0.00014844151666123883,0.747953578084018
-0.00012758775642319513,0.7546290089444356
-0.00010884475175497635,0.7310042128447362
-9.26139128780874e-05,0.7258474645444091
-0.00015801531076461075,0.7519426471719615
-0.00010545797977937287,0.7428457827593898
-0.0001604461350348193,0.7609998183170722
-0.00017959810348270035,0.7421206535974727
-0.00010831756673684077,0.7147213873714444
-9.611023966313539e-05,0.7384142744688186
-0.0001017679481616692,0.7343071351684446
-0.00012253913454166518,0.7354794742702053
-0.0002725014721686918,0.7608771869890497
-0.0001989426571155062,0.7556050960735011
-0.0001817888453977821,0.7335702432862684
-9.195685015328059e-05,0.7011668036020515
-0.00021247152947037734,0.7574078727160114
-8.044483960821632e-05,0.7547358944340129
-0.00011493132856031939,0.7036899680002237
-0.00018778541619783622,0.7581251884141115
-7.887070057593747e-05,0.7276631575518641
-8.839540613895951e-05,0.7318545311939677
-0.00016908175684420576,0.7577899314415619
-9.640034066809702e-05,0.7348375735945741
-8.261174469479094e-05,0.734719779134406
-0.00017609830312022035,0.7611804786696278
-0.0001786274127868531,0.7139121290729196
-0.00010337823901923271,0.6959288231899178
-0.0004610654120281363,0.760598474444232
-0.00014858303203179796,0.7321791328290341
-9.399971133916118e-05,0.7519690964882825
-8.639055399379733e-05,0.7456947804478038
-7.492635580312899e-05,0.7495663021758051
-6.796970528337502e-05,0.7467255222640476
-5.800304210028039e-05,0.7446029926033685
-5.293913955409208e-05,0.7446483487718709
-6.01322843621498e-05,0.7228489748903075
-0.0001538292872478212,0.7582987505360206
-7.751550212843115e-05,0.7248643592182278
-0.00010834553011012662,0.7541084997180094
-7.111132916292512e-05,0.749239900982612
-6.507429424922147e-05,0.741913804490147
-5.878213096791407e-05,0.7412247276003052
-7.423879555295968e-05,0.7524992154223505
-6.41187282841077e-05,0.7328290603163702
-6.834305573189751e-05,0.7316744869524304
-0.00010668035148031713,0.7422833669789414
-0.00013780758933612817,0.7580238030832095
-0.00010791568105509279,0.7209544838658551
-0.00012869772833082096,0.7568886339252981
-8.47041793988262e-05,0.738710158405973
-9.15046859597819e-05,0.7056004725104094
-0.00025407066061617397,0.7593349080806981
-0.00010387029012848427,0.7535829354447835
-0.00010352819747865683,0.7359492193434811
-6.930177411468001e-05,0.7375112941619053
-7.63713068835731e-05,0.733876756720896
-9.992547725026072e-05,0.7371699702973765
-0.00012980498768048587,0.7507924212953181
-0.00010348122727654031,0.7137303813080487
-0.00017925966312290647,0.7490747181491053
-0.00017175989033518175,0.7597969926728629
-0.00019000214751481326,0.7099925799623864
-0.00011172997881113414,0.7382334869978393
-0.00013330708398476653,0.7496502652655891
-0.00010855956256395958,0.721945539170918
-0.00014744318163522417,0.7442847430809223
-0.00013343184957754665,0.7469076950544131
-0.00012374660288124467,0.7467077480699355
-0.00011511496029159509,0.7294041177635084
-0.00011456913778798783,0.725650455856227
-0.00017824881131190006,0.7495352668388809
-0.00012725604493263825,0.7234356719940084
-0.00024623256835810823,0.7606967984902434
-0.000208626841388258,0.7085039077994342
-0.0002470817466656857,0.7613289999148158
-0.0002027092200215196,0.7495672499529095
-0.00015249623925005413,0.7229220170573792
-7.179429563030261e-05,0.7244403831399494
-0.0001509595958448807,0.753577569652961
-8.184091511683983e-05,0.7345031999302417
-9.699765644942466e-05,0.7435979231699256
-9.704497701331757e-05,0.745996761523284
-8.868364770605468e-05,0.7363295409665055
-0.00012149286090656821,0.7550543728477727
-0.00014694418894436643,0.7613402854971113
-0.00021552950643407897,0.7432664385179732
-8.573102008399542e-05,0.7310722527518461
-4.3087230954492445e-05,0.7386213591302826
-6.219831893377303e-05,0.7249515878759963
-0.00012465587360150845,0.7113348615442313
-0.0002662868376421163,0.7404716322622187
-0.00019684981702184238,0.7472442964563022
-0.00014485604798321157,0.7478570699135907
-0.0001335128109106713,0.7488261823990364
-0.00014648857938009407,0.7576375140897944
-0.00015798174475687205,0.7424370823487544
-8.967624915703791e-05,0.7474332371607976
-7.633697942403503e-05,0.7519798764335156
-7.156136191031925e-05,0.7406049498799426
-5.0990901725044024e-05,0.7370373692557501
-7.021241625277662e-05,0.7506467372146997
-5.508242004533001e-05,0.7359231066269759
-7.285707990161543e-05,0.7181981807114475
-0.00024280251316745018,0.7607173845161338
-9.20624478120267e-05,0.7359120323392562
-7.494924356368963e-05,0.7489353565632353
-7.845424786004806e-05,0.7543603130638143
-8.722611518421241e-05,0.7271240341800197
-0.00011818521416418685,0.6771933344202178
-0.0003994329055997575,0.7503217909737954
-0.00015908461538645537,0.6914924865318824
-0.00046052832207478826,0.7577500127264795
-0.0001717609077864391,0.7403004610846866
-0.00016356196981025256,0.736596284965355
-0.00016819586452485006,0.7450795906148189
-0.00018338891958162443,0.7560404751585683
-0.00018207936210621996,0.7357212410643881
-0.00014635366326185738,0.7580715464687913
-0.00015498004890398994,0.7483328930086097
-0.00010528412341680782,0.7446252205418669
-6.945348818005613e-05,0.7401316625724151
-5.712250399169854e-05,0.7391784292638665
-6.700846126623695e-05,0.7260596684947129
-0.00016065887475420542,0.7572408339443385
-8.710708692223047e-05,0.7547973971096021
-0.00011120133722745688,0.7174055764380288
-8.913255547857975e-05,0.7431950997839966
-8.219057427706949e-05,0.7254220000580026
-0.00013210434322761952,0.7309408253258955
-0.00016609662094991604,0.7408089786611873
-0.0001611931548325401,0.7501267925670356
-0.00016804383925035188,0.7595739290709447
-0.0001731968115810395,0.7469033091558462
-0.00012254716502077976,0.7283527263283412
-7.809450676575527e-05,0.7236004901848243
-0.00012793197046364208,0.739133573717793
-0.00013765444176545377,0.7487056823593113
-0.00012069754237170424,0.7533100631774479
-0.00013472655371192407,0.7060693154916904
-0.00015710230389131557,0.7424398703011722
-0.0001313242429669912,0.7062106298688624
-0.00037862825921280627,0.7610783745990722
-0.0001853544052339138,0.757443420198156
-0.00019761610772609886,0.7489727479336454
-0.00019083205209287845,0.6978668099728098
-0.0002174210200221991,0.7609829008846293
-0.00011956873236310028,0.7300922075442369
-7.428835384701768e-05,0.7280633787081194
-0.00010885511503518473,0.7389332504620242
-0.00012817551933658896,0.7502042627800763
-0.1515344953183698,0.026909026476767423
-0.1041545935819441,0.569234358941203
-0.07436265007988828,0.7186895907945112
-0.0524558970425412,0.7521933384350692
-0.03925536053653287,0.7572793113859475
-0.029408819197757285,0.7568033376252317
-0.02140057331263346,0.7599376362265319
-0.01598217364160052,0.7579034496975883
-0.012583557229208743,0.7596348935813774
-0.009354704449383357,0.7611517286794961
-0.006446650284004843,0.7534985278820043
-0.00514781364349816,0.7484858149429079
-0.004063682090906205,0.7547018575763861
-0.0028464003973478263,0.7315443828022337
-0.0024991840574637592,0.7595345162293584
-0.001253324058389673,0.747802546243251
-0.0009326220859365579,0.758813695014348
-0.0004351995324012869,0.7498691577691199
-0.0003822568013246959,0.7044288595528012
-0.0007577914798431263,0.7613710618691002
-0.00011636429312031426,0.7178516200454305
-0.000280206489642806,0.7485735992859037
-0.00013008419298789193,0.7264815705849795
-0.00020262442492545546,0.7187134633580617
-0.0003174601644003346,0.7456343088403266
-0.0001532585201169603,0.7425151853562695
-0.0001373007255510819,0.7531169003907847
-7.941818981605468e-05,0.7447376103870537
-7.933225408487237e-05,0.7259601568046369
-0.00012919206802879354,0.7515375229606152
-9.619530083904947e-05,0.7514214490712646
-0.00011671520272504534,0.7052209379455756
-0.00014587946099726585,0.727548062948386
-0.0002239771141191197,0.752692215342758
-0.0001369372209597188,0.7513189597461041
-0.00013030286868302013,0.7202078913265895
-0.0001397198321755975,0.7455901003746992
-0.00012981498957747074,0.7488634384633099
-0.00011576442974611402,0.7393380920034069
-0.00012222573172772334,0.7527519169226413
-0.0001426469967370673,0.7600341410478729
-0.00019695530463656452,0.7296150722475774
-6.129308626020139e-05,0.738518982854757
-8.697555243821539e-05,0.7569211189894569
-8.427645907757552e-05,0.7254704828187568
-8.305882315994556e-05,0.7521803067997341
-5.7333009869685176e-05,0.7403566768521791
-7.635794421561727e-05,0.7545307768412108
-6.519783018750618e-05,0.7342460780628556
-7.380254130075206e-05,0.7106898683916688
-0.00023629761296864227,0.7581581119687398
-8.191164119678152e-05,0.7477949654629364
-9.554202015381433e-05,0.7108666309456699
-0.00022758263545023067,0.7607507159737578
-0.00012394220150644243,0.7594102164718183
-0.0001674674138217134,0.7352934054768298
-0.0001042762102320712,0.6938445977233388
-0.00018288272685986973,0.7317220204417478
-0.00021445982748577645,0.7501274674571339
-0.00012484299691134724,0.7502912233892881
-9.980671876637317e-05,0.7368331190070116
-0.00010977959943809673,0.7490502781940375
-0.0001400380289792736,0.7603437697706784
-0.0001676544102331653,0.7379225367457514
-0.0001067493026777043,0.7027214700482891
-0.0002044391782961253,0.7580232868536028
-7.648992677805068e-05,0.7385864170616994
-8.537327263315844e-05,0.7137922498203637
-0.00015797273080287146,0.6987133757282191
-0.00041687820485494293,0.754773171486125
-0.00021041890576485085,0.7585077848736279
-0.00017735136631166716,0.7507130776257014
-0.0001705926967702438,0.7193257682824774
-0.00010691515307757717,0.7392474221412977
-0.00011090847106784443,0.7198204087775997
-0.00022172162793744689,0.7561315117469635
-0.00013626122676181857,0.7136676142268299
-0.0001941919506624104,0.7527996139836172
-0.00013024765405220042,0.7336349840153564
-0.00018159868339832964,0.759099800244881
-0.00016258235328086808,0.7473198285247031
-0.00011949700962803533,0.7409738526224618
-8.230543084407457e-05,0.741230500296707
-9.394656736974229e-05,0.7561593023925559
-0.00010807037770080511,0.7202413588689707
-8.159278579775045e-05,0.7298166616524076
-0.00020964037905500486,0.7610193532376709
-0.00013715466251969265,0.7150247162838794
-9.364556873633583e-05,0.7381165346655665
-0.00010481285772296822,0.7395713044397214
-0.00010815567525325847,0.7386700281627129
-0.00017825486450628408,0.760236715113359
-0.00013734112417716063,0.7435562762305103
-8.890664165265745e-05,0.7376300139887223
-7.055346803132512e-05,0.735324315073698
-8.240215934152411e-05,0.7325758522577338
-0.00011092055875655268,0.7133049791027014
-0.00020509947120358338,0.7203089210444563
-0.0003317400048226014,0.7552452171014307
-0.00019374836832384748,0.7572299838945329
-0.00018659104729915407,0.7314490537595162
-0.00013495907254656,0.7528111328621455
-0.0001263585592387289,0.7435063105120442
-0.00010014028436500939,0.7444136633161805
-8.87654275832966e-05,0.7321507467684961
-9.216425482244172e-05,0.7396816402403257
-0.00011700619014192725,0.7528202621746142
-9.363969853054381e-05,0.732139553316959
-0.00010302095429194362,0.7493163502685973
-8.972551977676736e-05,0.7460884463185677
-8.323234205791497e-05,0.7362003480987706
-8.959005746966813e-05,0.7453993354854219
-0.00010044101393471038,0.7543306674161387
-9.072565872902659e-05,0.7498463821515897
-0.00012165525735373363,0.7015083700815604
-0.0001534587476874878,0.7444897622282828
-0.00010660702671467587,0.733722675979739
-0.00015738509030939347,0.7531520879439796
-0.0001477147410152998,0.7601571233373492
-0.0001731369224910961,0.7343247889142395
-9.256471376403456e-05,0.758430956771312
-0.00011635955444427897,0.7325176846487151
-5.322304144766872e-05,0.7279299262993876
-0.00018858891115536216,0.7612656798944804
-0.00014584065034980428,0.7240673722899366
-4.7420777537665956e-05,0.7326883039649004
-0.00011842648647858653,0.7582310370552068
-5.717925587733665e-05,0.7488575056500983
-9.040239896397997e-05,0.703066298120968
-0.00014350664480886275,0.7336826578298108
-0.0001622018857807361,0.7436395744973548
-0.0001134898620224579,0.7201620267550306
-0.00019003050910197102,0.7372009357963344
-0.0001829741760664833,0.7449814058774209
-0.00017884779893782428,0.7551833455000176
-0.00015745462056069727,0.7509786987211828
-0.0001620154328015697,0.7164729643036369
-0.00012062384388073722,0.7416959906218616
-0.00011550257147048855,0.7375362503724313
-0.00015239096470074975,0.754991811500498
-0.00012970723834620666,0.7523277673544697
-0.00012128017356177332,0.7447950282946992
-8.84142593535659e-05,0.7390970663205518
-8.191494847880017e-05,0.7178064258032446
-0.00014371948371737797,0.7464572561570505
-0.00010321625614958706,0.7404192344604026
-0.00010658913091511583,0.7168817454424872
-0.00018382638641066074,0.7400184251723226
-0.00024091120876203534,0.7606035349126538
-0.00017271971989452198,0.7391406557895154
-0.00011131400047285751,0.734627550874616
-0.00010967811973845834,0.7077842815236219
-0.0002221864304585742,0.750124922074053
-0.00013078352682897979,0.7400304880643473
-0.00022889188419570396,0.7613663506042823
-0.0002944765069119146,0.7046476310847215
-0.00010032194731965519,0.7200779393481405
-0.00022563381966761483,0.7577998556762973
-0.00012312722434977078,0.7205054332689725
-0.00013816542609850326,0.7449727479726904
-0.0001189961803815307,0.7390930712108776
-0.00012545017357857945,0.7435540508120149
-0.00013551166132230985,0.7527065228635738
-0.000123337387728018,0.7339872306558618
-0.00010328067007639139,0.7425150529699414
-9.964137398428458e-05,0.7307352707450342
-0.0001799796242105072,0.7598421108951712
-0.0001547644117080982,0.7188889378253032
-9.843206042506904e-05,0.7366277500751662
-0.0001319936565734743,0.7520380215549075
-9.955423670540727e-05,0.7410097343698451
-0.00012178945928019361,0.7574758120958973
-0.00013485294033902472,0.7221731877440138
-8.310800318504091e-05,0.7347158647822304
-0.0002220993793663735,0.7610304222745066
-0.0002479746710358317,0.7022608707981939
-0.1450778727453932,0.05209003994848592
-0.10035080657828734,0.6098996263676717
-0.07254895526211409,0.7271548447654772
-0.05134868518997852,0.7429939125115347
-0.036605337814018264,0.7563566020469693
-0.027329310233164764,0.7459521299419428
-0.01938395331372303,0.7577256846450277
-0.014742906036787816,0.7607817915558409
-0.011720031781470505,0.7600520707167946
-0.0091593532839871,0.7608160983918815
-0.006853015167075651,0.7524038628541964
-0.005553059113078146,0.7511420359185723
-0.004291428853796425,0.7524178002868858
-0.003127285558398562,0.7378962582659724
-0.0025511913237183806,0.7375027128523667
-0.0019554656365892973,0.7513746613049119
-0.0011252806551073358,0.7215766671577484
-0.0010875429084935201,0.7426617748620283
-0.000650547900004282,0.7465395675649762
-0.00033060022016825094,0.7301380392547999
-0.00032395838852093646,0.7350600383480638
-0.0002827617948921978,0.7522151556406876
-8.185067820149278e-05,0.7368559159924879
-9.851133123884779e-05,0.7345036523174525
-0.00012123356250192976,0.7372835103432537
-0.00018189892082016957,0.7591670784466864
-9.444011588162448e-05,0.7243726359782967
-0.00010894052995952366,0.7528896680764509
-7.6475251369374e-05,0.7395601315606264
-7.584490729502871e-05,0.7414503901983838
-8.15245567628784e-05,0.7443097269477471
-7.966903981487348e-05,0.7419308154579373
-8.101106026498922e-05,0.7383734400861287
-9.011115697991404e-05,0.7386180972539077
-0.00010844324780557785,0.7478719751302385
-9.638866969230474e-05,0.7196244282380859
-0.00014123807968116433,0.7371175968093053
-0.00017635371719722156,0.7543650130270317
-0.0001224118860565645,0.725160822717829
-0.00012885440662140993,0.7385789987037544
-0.00021213000591316147,0.7609839193368382
-0.00018506321528047412,0.7389884883009468
-0.00010012777158920933,0.7481191831066354
-0.00012368979018514373,0.7014873914175823
-0.00018003978991754373,0.7503355579863545
-0.00010399115811663619,0.7435762066748887
-9.817772007821893e-05,0.7359232522279713
-0.00015738365300511952,0.7589060045982002
-0.00012598145678122965,0.7417686039532075
-8.477775009529888e-05,0.7396367452340952
-7.434692793826533e-05,0.7367838990297608
-8.739164905095176e-05,0.7446178798573192
-8.616750522740389e-05,0.7459657335215787
-7.998039481292635e-05,0.7381386485418319
-9.238805312327936e-05,0.7472858922610846
-0.0001078876903566671,0.7574034951476192
-0.00010857526253164146,0.7351283697329958
-6.978819609438998e-05,0.7243820023049489
-0.00015442952807719903,0.7586329406494593
-0.0001184150950111907,0.7033665658499108
-0.00014521282176349965,0.736701533833588
-0.00015066081356702166,0.7441800212066062
-0.00013030487650691425,0.747724109464133
-0.00011480184210018902,0.7464622861994918
-0.00010988634545022603,0.7471416553526254
-0.00010602198971344853,0.7243579462863592
-0.00017018758599550099,0.7594361197186511
-0.00019785952707842744,0.6818554882837139
-0.0002618021935369238,0.7560637223989439
-0.00011375409761116887,0.7183592146276342
-0.00021286784525304537,0.757601137486384
-0.00012925984394020665,0.7430387361805619
-0.00015581579886989898,0.7606347900718661
-0.0001914295134243515,0.7414147652777214
-0.00010355687982671857,0.7190414282453969
-9.570370108060499e-05,0.7490230879030622
-7.38471698574286e-05,0.7470755300828491
-8.228488610100927e-05,0.7136262567131498
-0.00016095279377652372,0.7482444714580544
-0.0001022269689638787,0.7421317719099625
-0.00012602451413004369,0.6901844196784932
-0.0002800842144149687,0.7303777323205628
-0.00035834023859323015,0.7598160241684995
-0.00018158160344733165,0.7177128025384614
-0.00018370063153242723,0.7488525114772726
-0.0001849427642197783,0.7566945282699674
-0.0001826848520833307,0.7441465021230177
-0.00013232256956730671,0.7505077862662753
-0.00013014926969413603,0.7227313889423093
-0.00012157942658827701,0.7558673801188528
-9.221230989801059e-05,0.740831606080537
-8.311980380891118e-05,0.7204655845782005
-0.00014028452803910527,0.7515263462452629
-0.00011559128612275546,0.7573957300409857
-0.00011034049712509096,0.7369933379211087
-7.583186839505797e-05,0.7521373674679497
-7.589820771965594e-05,0.730739962316052
-6.88756159593523e-05,0.7339744328333667
-0.0001591982284659824,0.7603968480304394
-9.750440446774407e-05,0.7398718515294943
-7.033409231509626e-05,0.7211523921660887
-0.00014013696191651705,0.7570360279966561
-0.00010136552763873987,0.7037175262517915
-0.00019425310828361802,0.7539258288120503
-8.64601419333343e-05,0.7337883782907753
-0.00010150472274032933,0.7275502046841993
-0.00016509952124718467,0.7497479131012825
-0.00016627708098048934,0.7601030640610512
-0.00017693039429239222,0.7264463807992879
-9.548774516767174e-05,0.7527887864997871
-8.56019424931398e-05,0.7423410857654357
-7.302102697804986e-05,0.7309106167516716
-8.730480204924239e-05,0.740259026721529
-9.169557702969641e-05,0.7370926242335298
-0.0001344990473141191,0.7550412162923443
-0.00010304326153247705,0.7210772894733777
-0.00015583772803459542,0.7574101664459995
-0.00011454941586412655,0.7183226698249537
-0.00012354314377491487,0.7474610010597004
-9.70463943141286e-05,0.7395169363441034
-0.00010040880472513613,0.7368878269597807
-0.00011711568821416044,0.7450601042850244
-0.00010689449404091718,0.7412069411456462
-0.00013752776110961465,0.7570921497240748
-0.00012408938669313495,0.7410870986271841
-8.577435544945714e-05,0.7440683479512895
-8.148813633033686e-05,0.7504805090311129
-8.311806165371512e-05,0.7263818568790374
-8.400175499303501e-05,0.725849526331986
-0.0001353479489844076,0.7324593068055121
-0.00017000097152714737,0.7461190540568287
-0.00016812798083501866,0.7580553025583785
-0.00013563756916081234,0.739216354093172
-9.876801420050702e-05,0.7280153779889422
-0.00010318673026943233,0.7331008095743025
-0.00012284066931704505,0.7201942311187768
-0.0002476864828943347,0.7559388337231684
-0.00013738199832405892,0.7478069070535084
-0.0001319811249865478,0.7498964634000294
-0.0001258016513289158,0.7519879031681845
-0.00012681315030666155,0.7264519169291581
-8.276955323490786e-05,0.7327137246650773
-0.00010576603849807078,0.7355135088605803
-0.0001682445609647245,0.7575632413917236
-0.00010928734898431807,0.7428072712242352
-0.0001150901983810366,0.7040289207686973
-0.00016117914196206155,0.7182082952358275
-0.0002926502762735249,0.7529025240504191
-0.00019725995160973597,0.7590622282364555
-0.0001788031705740391,0.7393060898304115
-0.00012826418365644355,0.7156388195072995
-0.00014880494458896908,0.7482755419519076
-0.00011266641328652318,0.7380472781344029
-0.00013182404550245408,0.7509847448692953
-0.00011715169010018204,0.747879445610084
-0.00012161275145648496,0.7145002734278942
-0.00012874014692763064,0.7288181413153781
-0.00020125330258323134,0.7530766871639638
-0.00012333295804862758,0.7301088573017009
-0.00014740930055066613,0.7484121917300662
-0.00014384727271047004,0.7005514728062342
-0.00024194209900909845,0.7472928367433076
-0.00022586787522663502,0.7596316537037568
-0.00019329555932600336,0.7410124458464403
-0.00012900926898513695,0.7394489423135718
-0.00010630823992492189,0.726688505370432
-0.00014254587979751958,0.7526709627062993
-0.00010953060129265133,0.7269157642142654
-0.00013868400341809163,0.752395047677419
-0.00011120296137315944,0.7483404169332073
-0.00010262807484871256,0.7339007187013947
-0.0001099733042825259,0.7012641721170652
-0.00023704782216197676,0.7442299072967878
-0.00021267610179689998,0.7580617909159836
-0.0001554078667773901,0.7542419072362303
-0.00018709304136354,0.7088518621833643
-0.00017380950092232793,0.7592332816969088
-0.1269294212352424,0.21726258729113196
-0.08985043463232094,0.6678946053615424
-0.06298837691855542,0.7448842335628382
-0.047084608506955804,0.7554171941162844
-0.035992434300345155,0.7474292389874382
-0.025323966964090578,0.7590747155087748
-0.019047495623675414,0.7596044489719203
-0.014191666064465897,0.7603315537424156
-0.011007725497605753,0.7611118470397271
-0.008039672088955082,0.7581149203090135
-0.006299611001200606,0.750726638016957
-0.005062191602454365,0.7563151296867623
-0.003628047241135653,0.746772356951615
-0.0028575384275185685,0.7252182508599975
-0.002552604154630927,0.7511836587194898
-0.0015158862827243378,0.7492821832216506
-0.0009348714366268523,0.7503250843245631
-0.0005859018248818593,0.6953785494614617
-0.0009256798994506241,0.7449999449869045
-0.00044126433350485494,0.7222203878898557
-0.00043598998477880686,0.7168250535483355
-0.0006091603370584959,0.7611267421924653
-5.664604556194097e-05,0.7392469111395513
-7.674978381262875e-05,0.7474948025027152
-6.302208587118112e-05,0.7343234394003049
-9.454116460958737e-05,0.7482285388534344
-7.566618665390116e-05,0.7255263410480035
-0.00011439597509612868,0.7161595243638463
-0.0003045821648056034,0.7599593700585348
-0.00011763705887746014,0.7377605968227748
-0.00010147452249729403,0.7372523664883984
-0.00010409205871774421,0.7366159963531975
-0.00011787123247846571,0.7426996473966584
-0.0001487632750460701,0.7575456208041074
-0.00013361277352462274,0.7525620166755445
-0.00012363455671659743,0.7364457322092357
-9.124106350633557e-05,0.7580669083920847
-0.00014108330228546903,0.7086440448214476
-9.487147856043738e-05,0.7405439824787546
-9.328204222357436e-05,0.7194032389858703
-0.00020486861756533636,0.7509817624328445
-0.00010596598473221333,0.7366431824135661
-0.0001153393271929203,0.7342409269143477
-0.00016517959117296494,0.7545648036826921
-0.00012202209732088234,0.7302429348643666
-0.00013263018426085853,0.7523220703784307
-0.00011146261604727451,0.7392684416513403
-0.00013756920472763882,0.7593791829009512
-0.00015739179956524057,0.7273586211126586
-0.00012139123216944632,0.6832073499998577
-0.00035863740202187003,0.7570733493158796
-0.00011216826019456609,0.7356538773335671
-0.00012017271380539622,0.7222594704937387
-0.0001875015052933217,0.7459305710781783
-0.00015649434713288068,0.7486162815144435
-0.0001397892581113113,0.7444070772808585
-0.00015940391555640474,0.7581990021209614
-0.00017004245392341282,0.7403673099906531
-0.00019219813091936468,0.6654658081076524
-0.000357828328957901,0.7533867170191797
-0.00021180724029735282,0.7605356608406367
-0.00016907212851512512,0.7448044167380982
-0.0001228765985920405,0.7250107698709659
-0.00010634419291632529,0.7511063293710488
-8.837339625313915e-05,0.7299116246631022
-0.0001030030051747762,0.7446128571767625
-0.00010789883234029379,0.7519151818124352
-9.170422347586874e-05,0.7410097861831464
-8.273733094926389e-05,0.7309060192732151
-0.00014931870195589308,0.7591732392580349
-0.00011750925027721195,0.7267986438567597
-8.520533540478172e-05,0.7473340672767166
-9.666370604108103e-05,0.7563871531507339
-0.00014466981779981075,0.6965971269245687
-0.00015373180422987385,0.7400159269274964
-0.00021014279005810105,0.7606874340760097
-0.0001287568094433617,0.7300077382609569
-8.341150809804952e-05,0.7460415773489877
-0.0001339159646367821,0.7611270643793766
-0.00017663235121427796,0.7274595899098198
-5.3699313485375966e-05,0.7330662627966854
-7.658687045445593e-05,0.744812228504059
-6.883456391200134e-05,0.735598196295549
-8.832850716488241e-05,0.7274360476905116
-0.0002175965263468319,0.7604154035983766
-0.00010855606526623452,0.734964270910405
-7.641609232072236e-05,0.7362706299693524
-8.803528159253407e-05,0.7416606907906416
-0.00015594931648604034,0.7610106608411975
-0.00015062796122693452,0.7324509637366902
-7.04241177863821e-05,0.7221479034612147
-0.00011198320085322858,0.7457470612283383
-8.57739591752928e-05,0.7251622157751647
-0.00013342785145746818,0.7294253761546406
-0.0001832437792463259,0.7458806252143801
-0.00014554127460017347,0.74887838120939
-0.00012197181297042075,0.7297723348033701
-0.0001356402250086134,0.7433310308107685
-0.00012916158550192302,0.7429655263486904
-0.0001214681175516261,0.7330800731389574
-0.000148938875419952,0.7509769356491705
-0.00012714891666274047,0.7456049891644857
-0.0001200425228758053,0.7231669469882999
-0.00017610453796510335,0.7582248011467827
-0.00013938690668483444,0.756061245915658
-0.0001443998475804349,0.754619028156897
-0.00015614009398912026,0.7212235894090945
-6.124222871801735e-05,0.7457696110573638
-8.041849098782554e-05,0.7569753982211308
-0.11448878650869998,0.3958362794184451
-0.08450515300720418,0.6943305512085548
-0.060368761033450125,0.7479345001651303
-0.04549037847845652,0.7553538961151287
-0.034188503733896695,0.7585669787610623
-0.025650860638608813,0.7593355760893936
-0.018892813588380398,0.7594729055839712
-0.014479528804305095,0.7609512495180504
-0.010464755801556121,0.7563595069951498
-0.006965038067830147,0.7533139469780902
-0.005831520677383399,0.758789362010346
-0.004309083718807605,0.7583045715584378
-0.0031285343837887704,0.7604615400139066
-0.0021094196997627638,0.7505477104739343
-0.0017474390754576802,0.7410833163100848
-0.0015157823342322743,0.7413475979111595
-0.0012048145362100304,0.7221565986168481
-0.0011966165887820233,0.7557578265159772
-0.0005107837742665949,0.6904792150221806
-0.0009191708701451283,0.754416145072345
-0.0002657088895163504,0.7109288556012272
-0.0004926932319197229,0.7573508722553762
-8.099695566265609e-05,0.7247897282391231
-0.0001931571607849725,0.7544702337492699
-0.00010322159081286688,0.6871880164660605
-0.0002833456961706369,0.7297106656871398
-0.0004599706596192857,0.7601476201900833
-0.00018722595623066787,0.7407668737593296
-0.00010866459637426599,0.748997320217301
-0.00014966438468793882,0.6908089243758471
-0.0002506896712184914,0.7577605570160453
-9.716942689043586e-05,0.7304040358568996
-0.00011468858931091235,0.7457847776751398
-0.0001009263767036806,0.7385238072439343
-0.00014381591760161938,0.7579222359666405
-0.00015033473119763457,0.7118240779463749
-0.00015536004517587541,0.7567760223263843
-0.00017741789979570395,0.7608539608555038
-0.00027530664801736786,0.748552424132716
-0.00011141353562404735,0.7457779799536794
-4.150428964221489e-05,0.7430791567161104
-5.627838598509319e-05,0.7097331162755631
-0.00013657964674158865,0.7346336644507051
-0.00021048656595129697,0.7594831247318288
-6.077102363312085e-05,0.7462000880394002
-7.065082301775086e-05,0.7171888623720887
-0.00011883932762401503,0.7429539474599022
-9.615492884190981e-05,0.7202776687756249
-0.0001936638117959597,0.7481600008281963
-0.00011475812135829834,0.7226880862651248
-0.00024228444317541954,0.7592365908688683
-0.0001597826303312937,0.7099105507279014
-0.0001835573276839601,0.7539795788531651
-0.00013014119636066914,0.7186623404593449
-0.00014309332977330492,0.7192859500416591
-0.00022460985984139228,0.7421642968443408
-0.00028049808348178297,0.7612043538908212
-0.00023971603901932676,0.7566774118335177
-0.00022949672309108106,0.7485880510047126
-0.00019083135289622806,0.702483296307607
-0.00011655997974839607,0.7469201735220227
-0.00010985911230224917,0.7551914250289391
-8.906884716411011e-05,0.751479470296607
-8.14545429345952e-05,0.7428978567346598
-6.340775229642109e-05,0.7307262853908151
-7.776691660025185e-05,0.7193414219584165
-0.00016262940752016943,0.7406706617646325
-0.00013830822930901757,0.7435663481821596
-0.00012258969630942046,0.7454355050472256
-0.0001090905802053772,0.7394345647059822
-0.00012146735910593076,0.7049785222706045
-0.00022185612349666175,0.7378052307470864
-0.00017781522375397718,0.7144177159447219
-0.00036646829780106896,0.7593786110696634
-0.00020377385741611904,0.7126903851283712
-0.00020853740711375646,0.7475859184922585
-0.00017862448579733425,0.7433113642591459
-0.00016816815491361688,0.7178334434348385
-0.0003024465560425187,0.7613524780618431
-0.00024285091008560399,0.7446347443577694
-0.00016388670920287635,0.7560869337695064
-0.00017576351902502874,0.7327509095014529
-7.299672706947155e-05,0.7397155024877269
-6.986889088553134e-05,0.7368594655457451
-8.199623938319054e-05,0.7272279842913254
-0.00012411487093246136,0.729923559056408
-0.0001540625114625096,0.7290790533814314
-0.0001767552348421142,0.7226658165258458
-0.00039286687221446175,0.7612851393531689
-0.00022633227133266913,0.7568567748992011
-0.00026025353870785963,0.7177595173710715
-0.0001015653695121662,0.7520767866543598
-9.11882226941505e-05,0.7367938469830128
-7.900834212575843e-05,0.7354015737319002
-9.110941562744221e-05,0.7322975634208542
-0.00013325577408439428,0.748512172943778
-0.00010406802402957745,0.7456495075785078
-0.0001097414960939041,0.7527149813291896
-0.00010725104507033357,0.7533531694777664
-0.00010181655324048538,0.7462267395508955
-7.780412544498285e-05,0.7554071063906275
-7.910685309326844e-05,0.7483204062807819
-4.986933516985078e-05,0.748498291757951
-4.260262456891043e-05,0.7354102742851092
-4.972195150962096e-05,0.7509451990000355
-4.706991286766931e-05,0.7238812946300025
-9.169622754536468e-05,0.7359586797939932
-0.0001127724593394709,0.7412269683711125
-0.00010205713368966177,0.7401002471285438
-9.999204877986865e-05,0.7324764752922961
-0.00021814274743751943,0.7611120704318511
-0.00013739802516978767,0.7422909050097458
-9.118544209516094e-05,0.7265771627265494
-8.351764787749293e-05,0.7336444865402559
-0.00011514554016697358,0.7437135359661554
-0.00012132264030191415,0.7533664164199889
-0.00011547998811422652,0.708943386836838
-0.00014343080561586604,0.7196393035053356
-0.00033931059901954523,0.7609764088659167
-0.00015291316753184814,0.7511021276648678
-0.00013664896483154613,0.7420580532851947
-0.00010064195112114655,0.7263906636673693
-9.577752400447026e-05,0.7302723446250903
-0.000143399676555834,0.7474683089559164
-0.00011443163001442724,0.746515932581784
-0.000113203914645645,0.71361123798091
-0.00021613454549565216,0.7569596229900428
-0.00012170179781891642,0.7427102310466834
-0.00010935777425597927,0.7284770755119699
-0.0001202748349345859,0.7420728915346003
-0.0001231981874140512,0.746907692877827
-0.00012431814009912043,0.7526403342551938
-0.00011565139842084095,0.7461878463828999
-0.00014674528314217024,0.6900209063614565
-0.0002122449708027445,0.7401996555216238
-0.0001793043734901457,0.7475757019633463
-0.00017832030426793763,0.758564741890212
-0.0001721120519881287,0.7246440903140687
-0.00010487503533462943,0.7253778159494065
-0.00016679412255021816,0.7522976920367382
-0.00011471431425069391,0.7334791114105641
-0.00015791507785316563,0.7576297306457527
-0.00013387577438573302,0.7395971827235465
-9.484852007870033e-05,0.7328820194704598
-9.613215729421798e-05,0.7423533346687244
-0.00010541469308523791,0.7080681984609877
-0.0003044167500716417,0.7608427972198661
-0.00013744749740901696,0.728666753781844
-0.00013497224969360436,0.7567681953830327
-0.00012678674970825022,0.7274563495947438
-8.936065816414752e-05,0.7284921470005788
-0.0001195899181357855,0.7301376365139017
-0.00014928243878908304,0.7305015202829703
-0.00018465965256436368,0.7426044472575876
-0.00014900879729477724,0.7291523606283938


==> gail_CartPole-v1_epoch_1.csv <==
gail,pdeil,learn_steps
24,17.9,0
59.1,29.8,10
145.6,45.1,20
191.6,83,30
282.6,98,40
465.3,134.9,50
500,147.6,60
405.9,254.7,70
324.1,330,80
227,402.8,90
356.5,434.8,100
362.6,490,110
298.4,500,120
324.2,500,130
410.4,500,140
333.5,500,150
482.3,494.5,160
376.7,500,170
448.5,472.6,180
360.4,500,190
468.8,500,200
426.9,500,210
358.4,500,220
500,458.6,230
456.5,500,240
339,469.5,250
500,500,260
500,500,270
500,500,280
456.4,500,290
340.8,500,300
500,500,310
500,500,320
500,500,330
500,500,340
500,500,350
500,500,360
486.9,500,370
358.5,500,380
500,500,390
365.7,500,400
463,500,410
500,500,420
378,500,430
500,500,440
367.8,500,450
266.5,500,460
382.2,500,470
490.8,500,480
470.3,500,490
190.6,500,500
441.6,500,510
353,500,520
273.6,500,530
150,500,540
170.9,500,550
173.5,500,560
163.2,500,570
182.8,500,580
324.9,500,590
367.1,500,600
464.7,500,610
464,500,620
317.2,500,630
416,500,640
447,500,650
353.1,500,660
346.1,500,670
234.4,500,680
392.2,500,690
338.3,500,700
500,500,710
330.7,500,720
420.3,500,730
500,500,740
460.2,500,750
451,500,760
500,500,770
500,500,780
453.3,500,790
381.7,500,800
351.5,500,810
415.3,500,820
403.3,500,830
309.1,500,840
230.8,500,850
434.6,500,860
385.3,500,870
451.1,500,880
352.5,500,890
143.1,500,900
114.8,500,910
113.3,500,920
108.3,500,930
144.1,500,940
140.3,500,950
135,500,960
139.5,500,970
131.2,500,980
123,500,990
121.7,500,1000


==> gail_CartPole-v1_epoch_2.csv <==
gail,pdeil,learn_steps
24.6,17.9,0
46.1,29.8,10
144.1,38.3,20
115.5,77.6,30
259.1,118.4,40
168.5,141.6,50
323.3,213.3,60
394.4,230.4,70
266,217.4,80
209.6,231.6,90
275.1,269.2,100
227.6,233.7,110
258.7,222.8,120
451.1,250.7,130
388.8,332.3,140
347.8,321.9,150
500,405.5,160
234.8,500,170
371.4,500,180
351.4,500,190
267.6,500,200
264.5,500,210
500,500,220
453,500,230
439.7,500,240
296.1,500,250
397,500,260
318.1,500,270
109.9,500,280
294.3,500,290
485.4,500,300
258.2,500,310
256.5,500,320
430,500,330
500,500,340
500,500,350
500,500,360
500,500,370
386.4,500,380
473.4,500,390
407.8,500,400
500,500,410
451.9,500,420
456.8,500,430
416.5,500,440
489.8,500,450
500,500,460
500,500,470
500,500,480
399.2,500,490
483.3,500,500
433.5,500,510
497.2,500,520
500,500,530
420.4,500,540
342.7,500,550
447.2,500,560
500,500,570
500,500,580
419.6,500,590
500,500,600
375.8,500,610
387.2,500,620
428.6,500,630
385.5,500,640
456,500,650
402.9,500,660
397,500,670
500,500,680
500,500,690
500,500,700
500,500,710
500,500,720
451.5,500,730
308.3,500,740
500,500,750
500,500,760
500,500,770
500,500,780
500,500,790
500,500,800
500,500,810
500,500,820
500,500,830
500,500,840
500,500,850
452.5,500,860
500,500,870
500,500,880
402.4,500,890
451.7,500,900
500,500,910
411.7,500,920
500,500,930
500,500,940
500,500,950
499.3,500,960
500,500,970
500,500,980
423,500,990
290.9,500,1000


==> gail_CartPole-v1_epoch_5.csv <==
gail,pdeil,learn_steps
24.7,17.9,0
83.8,29.8,10
129.1,40.3,20
163.9,67.4,30
152.4,109.5,40
184.4,142.4,50
306.9,214,60
409.4,254.1,70
491.6,187.4,80
378.8,249.5,90
500,355.8,100
187.2,289.3,110
313.8,282.3,120
483.5,399.7,130
427.9,489.9,140
312.4,430.5,150
500,500,160
500,500,170
500,500,180
483.7,500,190
424.9,500,200
500,500,210
500,500,220
500,500,230
428.8,500,240
481,500,250
485,500,260
500,500,270
467.8,500,280
428.1,500,290
483.6,500,300
500,500,310
500,500,320
500,500,330
500,500,340
431.1,500,350
457.5,500,360
500,500,370
496,500,380
499.1,500,390
500,500,400
500,500,410
467.9,500,420
447.4,500,430
495.3,500,440
441.5,500,450
418.8,500,460
461.3,500,470
112.9,500,480
377.3,500,490
500,500,500
411.3,500,510
424.1,500,520
160.2,500,530
409.3,500,540
297,500,550
409.1,500,560
500,500,570
351.2,500,580
58.7,500,590
252.2,500,600
197,500,610
290.3,500,620
237.3,500,630
276.2,500,640
455.1,500,650
204.7,500,660
465.7,500,670
500,500,680
500,500,690
386.4,500,700
425.7,500,710
133.3,500,720
162.6,500,730
125.4,500,740
118.4,500,750
111,500,760
114.7,500,770
121.5,500,780
124.7,500,790
127.7,500,800
132.4,500,810
125.9,500,820
124.1,500,830
122.2,500,840
125,500,850
168.2,500,860
463.7,500,870
371.9,500,880
393.3,500,890
387.1,500,900
464.8,500,910
462.8,500,920
500,500,930
382.2,500,940
457,500,950
500,500,960
462.4,500,970
458.1,500,980
500,500,990
474.6,500,1000


==> gail_Pendulum-v0_epoch_1.csv <==
gail,pdeil,learn_steps
-1248.99223129074,-1415.89960641593,0
-1320.15606724126,-1282.68744036233,5000
-1372.68100008257,-1241.62213008635,10000
-1379.50648983154,-1445.59930682085,15000
-1464.38672279899,-1415.17638211541,20000
-1286.14915039131,-1340.46515730011,25000
-1147.12259168216,-1233.44028479616,30000
-1122.55369712617,-1239.10825283606,35000
-1139.44667029142,-1243.39579728153,40000
-1147.76517595768,-1226.21016465041,45000
-1147.23271421933,-1355.80927102296,50000
-1156.01414763591,-1473.16450256557,55000
-983.093791504007,-1478.44258690761,60000
-851.272355612539,-936.602979171169,65000
-956.950578387325,-1409.16705551843,70000
-988.825128191616,-174.773684287299,75000
-969.708356740826,-186.710541626548,80000
-934.743473711397,-298.87666125506,85000
-1154.17912055601,-167.937858161902,90000
-932.43082215308,-179.984817077913,95000
-1035.77812172915,-224.215997561364,100000
-1119.90975336098,-172.942086705454,105000
-994.702621734966,-179.348833128987,110000
-1026.38672625088,-175.800197321601,115000
-1002.20511850599,-199.143103997458,120000
-1028.62642925724,-175.648865740806,125000
-929.018101579405,-174.180628494327,130000
-934.882391294557,-173.589129705697,135000
-925.046175850608,-174.726253474371,140000
-794.779573561006,-173.559361618123,145000
-847.011541365823,-171.698221599098,150000
-828.872122719198,-262.609150050063,155000
-888.647298172815,-174.969162969833,160000
-832.128635348201,-178.379717081877,165000
-838.643328783869,-175.397867762545,170000
-826.635367034669,-197.353359160671,175000
-752.457942219997,-173.730706781645,180000
-898.767547312215,-173.705826396285,185000
-754.897987830445,-174.692943237991,190000
-953.493437992472,-175.464222688713,195000
-825.117400725732,-177.032365091406,200000
-677.51077524061,-173.756058954273,205000
-757.982307547147,-173.237801059047,210000
-844.08704545688,-174.567434916419,215000
-810.889143192437,-174.121094077026,220000
-884.597445120876,-161.42677445424,225000
-852.130634252244,-163.618318786307,230000
-760.731372328753,-161.348112789565,235000
-703.444573228175,-167.160981144976,240000
-715.770815211865,-162.534634976056,245000
-630.351103019714,-173.64468654462,250000
-665.977276013154,-199.542878065943,255000
-322.526728564649,-179.906025945356,260000
-319.011938786412,-173.968152702544,265000
-228.200240186796,-172.671432617958,270000
-304.635304405331,-172.498443311963,275000
-318.146220459631,-211.098202541824,280000
-267.91548825214,-192.664359250604,285000
-344.961564898466,-198.145371081733,290000
-310.440124273137,-193.877508422125,295000
-510.444088646177,-196.758041659465,300000
-259.138150684852,-169.97686146702,305000
-383.291178991186,-194.881188410847,310000
-356.89642374011,-174.941393353208,315000
-370.613625853388,-174.379147697871,320000
-485.331124788542,-172.070676383688,325000
-539.553384983638,-174.902087814623,330000
-336.200124916315,-174.18861036879,335000
-209.624283304448,-173.631567339336,340000
-524.320328703008,-173.714869139398,345000
-259.053333610629,-172.569254922431,350000
-504.043077465636,-172.667832925002,355000
-520.302735439192,-173.04948468887,360000
-257.284206491567,-173.01519393281,365000
-277.728480049093,-175.075404329809,370000
-447.38943403193,-176.275614437105,375000
-499.753893925376,-174.365675734888,380000
-204.591876485344,-174.390975067852,385000
-390.809347108778,-173.760393957844,390000
-562.081042695833,-174.245406976187,395000
-356.380034872601,-173.956422466866,400000
-227.917707488797,-220.155889873444,405000
-245.915884531963,-172.520791908045,410000
-247.738082854609,-175.965446875658,415000
-294.752680511078,-175.607590398626,420000
-316.527376851449,-176.422460074779,425000
-514.412398302736,-176.376267311945,430000
-398.978925432792,-176.160508515923,435000
-225.744371072117,-195.703476035475,440000
-428.622337211018,-196.527884553417,445000
-292.501464476144,-174.892599194678,450000
-351.040597242786,-175.235199547754,455000
-470.624500203673,-197.823287222496,460000
-633.400231297465,-173.462617011434,465000
-263.314773198296,-171.096540117827,470000
-217.027582480606,-198.475015814709,475000
-190.35501917818,-170.689674518027,480000
-365.653560069439,-171.977628224169,485000
-216.609880991457,-173.25500461321,490000
-331.463768976928,-173.837766243963,495000
-348.099853424723,-173.008446994528,500000


==> gail_Pendulum-v0_epoch_2.csv <==
gail,pdeil,learn_steps
-1264.02224521806,-1415.89960641593,0
-1329.85052430427,-1271.49804321131,5000
-1181.34034030819,-1246.25351793358,10000
-1153.54499161282,-1476.79293855845,15000
-1153.93646234054,-1192.01133606604,20000
-1145.1062940593,-804.589701295063,25000
-1099.11985954424,-638.698152695632,30000
-1184.27161614148,-262.512023429071,35000
-1178.85922272017,-264.532384895452,40000
-1105.95379101931,-249.467343884897,45000
-1272.68678483804,-244.377182294139,50000
-1159.97453645792,-243.998670963353,55000
-1184.16515195678,-222.520362403364,60000
-1244.78032912677,-251.043947887775,65000
-988.770705850647,-284.848050427915,70000
-1061.19237528345,-248.150574350952,75000
-952.710467356152,-250.585629123296,80000
-958.265361757342,-250.551851069222,85000
-1019.41779527953,-247.178155546824,90000
-1208.27479631355,-227.319351961023,95000
-1280.57418009529,-223.355121113551,100000
-1202.58612466425,-221.659488466059,105000
-1238.734815487,-224.995670908785,110000
-1334.82669947418,-250.081132905448,115000
-1411.21803869396,-232.227743377209,120000
-1418.37184228885,-229.66562943091,125000
-1343.63454653789,-254.148709247858,130000
-1423.33487860664,-226.316616870821,135000
-1446.71722893368,-232.434245249171,140000
-1465.33406624588,-229.458753646069,145000
-1471.22896356094,-222.708846377416,150000
-1497.95314652222,-360.998627203442,155000
-1551.50997362551,-238.07593370306,160000
-1561.34958635468,-222.051019382247,165000
-1545.70340107166,-238.862405154104,170000
-1475.43257187077,-225.162601598085,175000
-1529.85805992823,-232.85686339424,180000
-1543.21591472347,-230.602099962419,185000
-1590.41751965948,-234.321003167938,190000
-1556.49606107602,-226.487318446621,195000
-1536.43517602191,-252.11520347969,200000
-1536.43325304546,-246.448529840564,205000
-1517.22087404909,-227.652776974004,210000
-1553.38855542259,-229.906097484955,215000
-1582.96322701179,-238.625600553109,220000
-1546.36566455933,-237.4963114146,225000
-1583.20325524718,-235.982572683235,230000
-1586.78890190259,-228.360441307048,235000
-1571.06434307584,-223.222695498661,240000
-1576.5014208833,-231.642992218061,245000
-1582.43920583884,-222.459206252656,250000
-1592.48520976342,-249.045638532214,255000
-1601.68115451146,-226.341675468541,260000
-1585.9394630285,-223.11866855789,265000
-1540.6678390549,-220.212605103418,270000
-1509.59098200698,-230.339201335487,275000
-1577.91849182609,-249.030679479977,280000
-1566.98714190926,-228.605123119238,285000
-1495.23624052606,-213.755314166335,290000
-1379.2899166468,-222.359662152205,295000
-1436.99099828158,-225.501145462488,300000
-1450.51058118325,-230.636378257901,305000
-1197.44050289895,-257.285943068284,310000
-1236.02502275709,-236.728216136495,315000
-1022.56818711596,-227.848974404866,320000
-1035.55409615171,-231.390762266879,325000
-1080.98711540406,-232.19330706157,330000
-871.682729797408,-394.825075549736,335000
-1064.08692834938,-229.285138166865,340000
-918.952583391491,-238.656569062859,345000
-659.537643046435,-223.451674531373,350000
-412.937460021529,-228.917832820918,355000
-438.623018921089,-235.184464547505,360000
-354.31414330467,-221.247542115757,365000
-415.214701924079,-308.011059064291,370000
-264.022349417932,-186.209450601414,375000
-458.226988661233,-168.018064129461,380000
-634.278525171437,-171.278912966492,385000
-458.264447001657,-169.792343111001,390000
-560.456273563461,-185.178482522806,395000
-451.650558538825,-166.505036359345,400000
-217.619259538844,-171.597256102449,405000
-309.253991489618,-354.998555345107,410000
-318.05945163462,-165.630328865888,415000
-292.377259363323,-166.254410001572,420000
-231.823161643068,-169.830077033858,425000
-239.225565788699,-163.719148960124,430000
-237.986823904828,-174.766031275178,435000
-250.316646255937,-168.720422421809,440000
-250.389089707413,-163.277641760111,445000
-256.024692935812,-174.515813045165,450000
-238.194415171325,-181.181425342924,455000
-237.008678831916,-175.736481216249,460000
-240.228681739295,-163.133933716178,465000
-370.924382322362,-177.522975612183,470000
-441.67373907234,-164.572963045891,475000
-415.770754783861,-183.679960420937,480000
-343.410633548561,-166.872553855398,485000
-429.241137024254,-165.788910654774,490000
-403.279481408593,-165.332442399933,495000
-304.408279953141,-162.059547060213,500000


==> gail_Pendulum-v0_epoch_5.csv <==
gail,pdeil,learn_steps
-1252.65465810561,-1415.89960641593,0
-1281.99681418401,-1293.96498957948,5000
-1210.42273755601,-1145.04844599457,10000
-1249.84632870212,-918.655955966674,15000
-1059.50315347572,-790.064329899973,20000
-1123.83392158852,-207.769859170132,25000
-1219.92026229807,-172.56991979288,30000
-1236.24427026345,-181.381638147936,35000
-1330.82465367031,-444.900538433739,40000
-1259.36769577655,-239.149809187328,45000
-1332.08263538139,-291.305965282182,50000
-1308.46662253617,-252.943731993715,55000
-1343.39855138243,-170.292428804398,60000
-1330.9991961978,-171.524781408865,65000
-1403.86862208083,-272.203947745617,70000
-1356.09325370645,-494.285774407785,75000
-1339.35481681417,-232.328641372263,80000
-1287.39135467355,-176.78676603842,85000
-1254.75048922165,-173.384603256411,90000
-1311.96373566761,-179.681622417215,95000
-1384.7980626397,-383.468760151359,100000
-1336.69605827728,-671.546613044778,105000
-1214.9424558119,-735.826974122616,110000
-1258.81812060334,-221.146355084717,115000
-1260.0220574389,-161.991061823212,120000
-1270.78062500071,-176.655873303304,125000
-1227.85273696515,-195.510668089517,130000
-1318.17386390107,-315.059369115557,135000
-1413.461777078,-271.982434912196,140000
-1460.29187192629,-170.358888516655,145000
-1419.82715730399,-212.79706760461,150000
-1482.53769513213,-533.859131972999,155000
-1389.34232206075,-440.748106639413,160000
-981.153544365906,-250.504159808921,165000
-625.492929689616,-240.165125306096,170000
-1289.62649900213,-212.755983998742,175000
-1187.398370324,-186.932550638889,180000
-1156.96666593205,-213.789667348733,185000
-1121.78574352852,-164.995129393974,190000
-929.755960607566,-485.483225080545,195000
-615.451986828202,-257.615992904328,200000
-226.039125727917,-176.556515181093,205000
-213.666566908212,-164.91384335148,210000
-360.504849987732,-166.047541790792,215000
-203.382693072999,-171.999294548965,220000
-267.42065060391,-205.654832175272,225000
-270.364219876685,-229.192537504228,230000
-790.440363903254,-179.717622479113,235000
-385.084951892665,-377.767794229716,240000
-209.151452385486,-275.716606690459,245000
-158.060526997809,-237.074208367065,250000
-159.069416548131,-164.417715710384,255000
-189.857551986425,-207.733406178343,260000
-232.564799288345,-165.973868115325,265000
-319.88181858652,-168.512507317341,270000
-285.367833061739,-203.416723727766,275000
-392.333149265288,-193.328463996057,280000
-297.365882357267,-178.578858424888,285000
-348.740134545448,-175.19828300449,290000
-460.410523723078,-164.869000590744,295000
-443.318867795199,-301.963145493742,300000
-241.289728461911,-266.19889304804,305000
-177.569598123532,-543.200952178415,310000
-203.222129654293,-180.887227915741,315000
-215.995106732912,-166.188202982688,320000
-165.439337417236,-613.992195204511,325000
-165.089042603478,-502.987827299651,330000
-203.891703452462,-169.270353457671,335000
-294.406268523478,-295.255998955953,340000
-270.647052305611,-200.153246558857,345000
-164.948367425561,-165.386727040986,350000
-165.384826142011,-165.944436252133,355000
-164.702294799446,-250.836832509296,360000
-243.886148887838,-292.17497710348,365000
-205.39020114243,-178.647116898993,370000
-203.351087797184,-181.749637102342,375000
-241.591864811768,-177.846311344115,380000
-176.565380248601,-165.311018593787,385000
-204.328646140476,-167.011628453811,390000
-278.251913619497,-689.52579579722,395000
-203.211902021841,-628.33106213032,400000
-176.302803896544,-225.58701857289,405000
-241.609523063036,-485.669201631502,410000
-214.649634231293,-186.519128617212,415000
-174.24434238926,-164.91367376941,420000
-213.169763934887,-152.200836236797,425000
-199.946483406237,-156.032866613601,430000
-186.613827421463,-315.291437215835,435000
-212.915173685315,-152.119565783445,440000
-174.311321084995,-150.711850998574,445000
-187.695203584631,-166.044048614891,450000
-199.660203042588,-204.479015122992,455000
-214.89486609236,-168.145738791048,460000
-214.65732487947,-150.462405001111,465000
-251.612458675296,-155.878136784709,470000
-238.476849970685,-180.941962696074,475000
-254.403716936682,-187.940315423844,480000
-435.136479273696,-218.239413827981,485000
-513.039441465704,-163.388305009843,490000
-405.348590865274,-167.753581084307,495000
-382.868588371908,-332.579650961667,500000


==> svg-inkscape/epoch13_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'epoch13_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{epoch13_svg-tex.pdf}}%
    \put(0.03224046,0.06545998){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.03224046,0.18653716){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.03224046,0.30761432){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.03224046,0.42870882){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{epoch13_svg-tex.pdf}}%
    \put(0.16707678,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.4\end{tabular}}}}%
    \put(0.36043289,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.3\end{tabular}}}}%
    \put(0.55378898,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.2\end{tabular}}}}%
    \put(0.74714505,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.1\end{tabular}}}}%
    \put(0.94303113,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.31652138,0.01437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ground truth reward from the original environment\end{tabular}}}}%
    \put(0.02354134,0.22949556){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}recovered reward\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/epoch14_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'epoch14_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{epoch14_svg-tex.pdf}}%
    \put(0.03224046,0.16428684){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.03224046,0.29281543){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.03224046,0.42134403){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{epoch14_svg-tex.pdf}}%
    \put(0.05225536,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.125\end{tabular}}}}%
    \put(0.23294401,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.100\end{tabular}}}}%
    \put(0.41361532,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.075\end{tabular}}}}%
    \put(0.59430401,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.050\end{tabular}}}}%
    \put(0.77497529,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.025\end{tabular}}}}%
    \put(0.95819393,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.000\end{tabular}}}}%
    \put(0.31652138,0.01437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ground truth reward from the original environment\end{tabular}}}}%
    \put(0.02354134,0.22949556){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}recovered reward\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/epoch15_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'epoch15_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{epoch15_svg-tex.pdf}}%
    \put(0.03224046,0.06052128){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.03224046,0.18249952){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.03224046,0.30447779){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.03224046,0.42645606){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{epoch15_svg-tex.pdf}}%
    \put(0.12281872,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.15\end{tabular}}}}%
    \put(0.39256069,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.10\end{tabular}}}}%
    \put(0.66230267,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.05\end{tabular}}}}%
    \put(0.93459195,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.31652138,0.01437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ground truth reward from the original environment\end{tabular}}}}%
    \put(0.02354134,0.22949556){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}recovered reward\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/epoch16_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'epoch16_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{epoch16_svg-tex.pdf}}%
    \put(0.03224046,0.05948153){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.03224046,0.18175439){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.03224046,0.30404457){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.03224046,0.42631744){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{epoch16_svg-tex.pdf}}%
    \put(0.11288925,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.15\end{tabular}}}}%
    \put(0.38533454,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.10\end{tabular}}}}%
    \put(0.65779714,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.05\end{tabular}}}}%
    \put(0.93280713,0.03541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.31652138,0.01437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ground truth reward from the original environment\end{tabular}}}}%
    \put(0.02354134,0.22949556){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}recovered reward\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/gail_Pendulum-v0_epoch_1_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gail_Pendulum-v0_epoch_1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gail_Pendulum-v0_epoch_1_svg-tex.pdf}}%
    \put(0.01224046,0.14737379){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1500\end{tabular}}}}%
    \put(0.01224046,0.27325107){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1000\end{tabular}}}}%
    \put(0.0207143,0.39911102){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-500\end{tabular}}}}%
    \put(0.04275669,0.5249883){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gail_Pendulum-v0_epoch_1_svg-tex.pdf}}%
    \put(0.09420868,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0e+00\end{tabular}}}}%
    \put(0.23753616,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1e+05\end{tabular}}}}%
    \put(0.38086367,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2e+05\end{tabular}}}}%
    \put(0.52419116,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3e+05\end{tabular}}}}%
    \put(0.6675187,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4e+05\end{tabular}}}}%
    \put(0.81082883,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5e+05\end{tabular}}}}%
    \put(0.4273225,0.00437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}learn steps\end{tabular}}}}%
    \put(0.00354134,0.23744953){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}average reward\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gail_Pendulum-v0_epoch_1_svg-tex.pdf}}%
    \put(0.93601294,0.33858112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BC\end{tabular}}}}%
    \put(0.93601294,0.30863675){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}expert\end{tabular}}}}%
    \put(0.93601294,0.27869235){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GAIL\end{tabular}}}}%
    \put(0.93601294,0.24874798){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PDEIL\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/gail_Pendulum-v0_epoch_2_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gail_Pendulum-v0_epoch_2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gail_Pendulum-v0_epoch_2_svg-tex.pdf}}%
    \put(0.01224046,0.14737379){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1500\end{tabular}}}}%
    \put(0.01224046,0.27325107){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1000\end{tabular}}}}%
    \put(0.0207143,0.39911102){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-500\end{tabular}}}}%
    \put(0.04275669,0.5249883){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gail_Pendulum-v0_epoch_2_svg-tex.pdf}}%
    \put(0.09420868,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0e+00\end{tabular}}}}%
    \put(0.23753616,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1e+05\end{tabular}}}}%
    \put(0.38086367,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2e+05\end{tabular}}}}%
    \put(0.52419116,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3e+05\end{tabular}}}}%
    \put(0.6675187,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4e+05\end{tabular}}}}%
    \put(0.81082883,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5e+05\end{tabular}}}}%
    \put(0.4273225,0.00437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}learn steps\end{tabular}}}}%
    \put(0.00354134,0.23744953){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}average reward\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gail_Pendulum-v0_epoch_2_svg-tex.pdf}}%
    \put(0.93601294,0.33858112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BC\end{tabular}}}}%
    \put(0.93601294,0.30863675){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}expert\end{tabular}}}}%
    \put(0.93601294,0.27869235){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GAIL\end{tabular}}}}%
    \put(0.93601294,0.24874798){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PDEIL\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/gail_Pendulum-v0_epoch_5_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gail_Pendulum-v0_epoch_5_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gail_Pendulum-v0_epoch_5_svg-tex.pdf}}%
    \put(0.01224046,0.14737379){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1500\end{tabular}}}}%
    \put(0.01224046,0.27325107){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1000\end{tabular}}}}%
    \put(0.0207143,0.39911102){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-500\end{tabular}}}}%
    \put(0.04275669,0.5249883){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gail_Pendulum-v0_epoch_5_svg-tex.pdf}}%
    \put(0.09420868,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0e+00\end{tabular}}}}%
    \put(0.23753616,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1e+05\end{tabular}}}}%
    \put(0.38086367,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2e+05\end{tabular}}}}%
    \put(0.52419116,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3e+05\end{tabular}}}}%
    \put(0.6675187,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4e+05\end{tabular}}}}%
    \put(0.81082883,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5e+05\end{tabular}}}}%
    \put(0.4273225,0.00437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}learn steps\end{tabular}}}}%
    \put(0.00354134,0.23744953){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}average reward\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gail_Pendulum-v0_epoch_5_svg-tex.pdf}}%
    \put(0.93601294,0.33858112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BC\end{tabular}}}}%
    \put(0.93601294,0.30863675){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}expert\end{tabular}}}}%
    \put(0.93601294,0.27869235){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GAIL\end{tabular}}}}%
    \put(0.93601294,0.24874798){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PDEIL\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/save1_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'save1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{save1_svg-tex.pdf}}%
    \put(0.0224046,0.07185436){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.02224046,0.16248461){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.02224046,0.25311487){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.02224046,0.3437278){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.02224046,0.43435805){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.0\end{tabular}}}}%
    \put(0.02224046,0.5249883){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{save1_svg-tex.pdf}}%
    \put(0.08855945,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.27446411,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.46036877,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.64625608,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.83216073,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.0\end{tabular}}}}%
    \put(0.44553522,0.00437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}action\end{tabular}}}}%
    \put(0.01354134,0.2347982){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}probality density\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{save1_svg-tex.pdf}}%
    \put(0.94786596,0.32360893){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\pi_1$\end{tabular}}}}%
    \put(0.94786596,0.29366453){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\pi_2$\end{tabular}}}}%
    \put(0.94786596,0.26372016){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\pi_3$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/save2_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'save2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.80250004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56331121)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{save2_svg-tex.pdf}}%
    \put(0.02224046,0.07185436){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.02224046,0.16248461){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.02224046,0.25311487){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.02224046,0.3437278){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.02224046,0.43435805){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.0\end{tabular}}}}%
    \put(0.02224046,0.5249883){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{save2_svg-tex.pdf}}%
    \put(0.08855945,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.27446411,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.46036877,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.64625608,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.83216073,0.02541164){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.0\end{tabular}}}}%
    \put(0.44553522,0.00437436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}action\end{tabular}}}}%
    \put(0.01354134,0.2347982){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}probality density\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{save2_svg-tex.pdf}}%
    \put(0.94786596,0.32360893){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\pi_1$\end{tabular}}}}%
    \put(0.94786596,0.29366453){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\pi_4$\end{tabular}}}}%
    \put(0.94786596,0.26372016){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\pi_5$\end{tabular}}}}%
  \end{picture}%
\endgroup%

